Breaking and restoration of rotational symmetry in the low-energy spectrum of light alpha-conjugate nuclei on the lattice I: $^{8}\mathrm{Be}$ and $^{12}\mathrm{C}$

The breaking of rotational symmetry on the lattice for bound eigenstates of the two lightest alpha conjugate nuclei is explored. Moreover, a macroscopic alpha-cluster model is used for investigating the general problems associated with the representation of a physical many-body problem on a cubic lattice. In view of the descent from the 3D rotation group to the cubic group symmetry, the role of the squared total angular momentum operator in the classification of the lattice eigenstates in terms of SO(3) irreps is discussed. In particular, the behaviour of the average values of the latter operator, the Hamiltonian and the inter-particle distance as a function of lattice spacing and size is studied by considering the $0^+$, $2^+$, $4^+$ and $6^+$ (artificial) bound states of $^{8}\mathrm{Be}$ and the lowest $0^+$, $2^+$ and $3^-$ multiplets of $^{12}\mathrm{C}$.

==> 0+_A1_III_12fm.txt <==
L	a	E	dJ	J
4	3.0000000	-0.6624260658	1.3783666273	-1.3783666273
5	2.4000000	-29.602328	9.3003360000	9.3003360000
6	2.0000000	0.043153	2.1946450000	2.1946450000
7	1.7142857	-74.799038	9.7484160000	9.7484160000
8	1.5000000	-4.927573	8.9088360000	8.9088360000
9	1.3333333	-85.103725	8.5357990000	8.5357990000
10	1.2000000	-28.188422	10.1771420000	10.1771420000
11	1.0909091	-72.04783	2.5677100000	2.5677100000
12	1.0000000	-58.250947	10.1380750000	10.1380750000
13	0.9230769	-76.031427	8.2513490000	8.2513490000
14	0.8571429	-59.988374	2.4783080000	2.4783080000
15	0.8000000	-58.902679	8.6661030000	8.6661030000
16	0.7500000	-61.148193	7.5601550000	7.5601550000
17	0.7058824	-58.278394	7.6721460000	7.6721460000
18	0.6666667	-59.870099	9.2258060000	9.2258060000
19	0.6315789	-58.053455	7.8036100000	7.8036100000
20	0.6000000	-58.828312	9.8460170000	9.8460170000
21	0.5714286	-57.941305	7.3132440000	7.3132440000
22	0.5454545	-57.983361	9.3382900000	9.3382900000
23	0.5217391	-57.890548	6.2821960000	6.2821960000
24	0.5000000	-57.936503	9.7993620000	9.7993620000
25	0.4800000	-57.868054639	5.1239699940	5.1239699940
26	0.4615385	-58.0339976981	9.9863250508	9.9863250508
27	0.4444444	-57.8588421607	4.9471444804	4.9471444804
28	0.4285714	-57.9700287131	7.7932831990	7.7932831990
29	0.4137931	-57.8626695613	8.0782707651	8.0782707651
30	0.4000000	-57.929924	4.1443840000	4.1443840000
31	0.3870968	-57.890103799	5.8805517265	5.8805517265
32	0.3750000	-57.9060717162	1.6365102138	1.6365102138
33	0.3636364	-57.8676684361	1.9526642348	1.9526642348
34	0.3529412	-57.893480048	0.5770785840	0.5770785840
35	0.3428571	-57.860343	0.5875040000	0.5875040000
36	0.3333333	-57.886875	0.2023950000	0.2023950000
37	0.3243243	-57.859065527	0.1844008910	0.1844008910
38	0.3157895	-57.8832058634	0.0733311318	0.0733311318
39	0.3076923	-57.859775135	0.0621481560	0.0621481560
40	0.3000000	-57.881038	0.0277320000	0.0277320000
41	0.2926829	-57.860925233	0.0002988700	0.0002988700
42	0.2857143	-57.879664983	0.0059269860	0.0059269860
43	0.2790698	-57.862548934	0.0086422710	0.0086422710
44	0.2727273	-57.87878543	0.0001963620	0.0001963620
45	0.2666667	-57.863926618	0.0001280470	0.0001280470
46	0.2608696	-57.878231868	0.0003269750	0.0003269750
47	0.2553191	-57.865243886	0.0001021400	0.0001021400
48	0.2500000	-57.877843	0.0000675530	0.0000675530
49	0.2448980	-57.866424	0.0000737000	0.0000737000
50	0.2400000	-57.877576	0.0000488690	0.0000488690



==> 0+_A1_III_150.txt <==
L	a	E	dJ	J
8	0.25	32.2508499261	16.0933519116	16.0933519116
9	0.25	-7.261523051	15.6256253154	15.6256253154
10	0.25	-33.7689815612	14.9258814543	14.9258814543
11	0.25	-51.4583592337	14.0143881681	14.0143881681
12	0.25	-63.0626889694	12.9725781764	12.9725781764
13	0.25	-70.2053162379	11.9778243207	11.9778243207
14	0.25	-74.0647441891	11.1626801158	11.1626801158
15	0.25	-75.4130169782	10.5690659046	10.5690659046
16	0.25	-74.9467969428	10.1617546282	10.1617546282
17	0.25	-73.2414154172	9.9456652634	9.9456652634
18	0.25	-70.8410383228	9.9220585443	9.9220585443
19	0.25	-68.1707443781	10.1219637402	10.1219637402
20	0.25	-64.1862530555	7.0171717060	7.017171706
21	0.25	-65.3012973012	6.1996134732	6.1996134732
22	0.25	-65.375036322	6.0885237249	6.0885237249
23	0.25	-64.6872762152	6.0352231043	6.0352231043
24	0.25	-63.5859608511	5.9744617920	5.9744617920
25	0.25	-62.3208883662	5.9771086460	5.9771086460
26	0.25	-61.1309109518	5.9376335201	5.9376335201
27	0.25	-60.1153934975	5.9637644564	5.9637644564
28	0.25	-59.3514707075	5.8761281831	5.8761281831
29	0.25	-58.7981013887	5.9507808140	5.9507808140
30	0.25	-58.4434996426	5.7335406148	5.7335406148
31	0.25	-58.2054981586	5.4297333238	5.4297333238
32	0.25	-58.071553009	3.8157328382	3.8157328382
33	0.25	-57.975090047	2.3192428283	2.3192428283
34	0.25	-57.9347995099	0.9331271357	0.9331271357
35	0.25	-57.8962877075	0.3893178938	0.3893178938
36	0.25	-57.8937231677	0.1230808482	0.1230808482
37	0.25	-57.874419809	0.0482104396	0.0482104396
38	0.25	-57.8824286131	0.0158350064	0.0158350064
39	0.25	-57.8683460395	0.0074077535	0.0074077535
40	0.25	-57.8791547813	0.0001970964	-0.0001970964
41	0.25	-57.8665636061	0.0000026236	-0.0000026236
42	0.25	-57.8782248909	0.0000090508	-0.0000090508
43	0.25	-57.8660553098	0.0001168929	0.0001168929
44	0.25	-57.8779485468	0.0000438333	0.0000438333
45	0.25	-57.8659021757	0.0000554051	0.0000554051
46	0.25	-57.8778670793	0.0000606720	0.0000606720
47	0.25	-57.8658595628	0.0001016994	0.0001016994
48	0.25	-57.8778441949	0.0000817181	0.0000817181
49	0.25	-57.8658460138	0.0000854140	0.0000854140
50	0.25	-57.8778391614	0.0001757620	0.0001757620
51	0.25	-57.8658428979	0.0001100710	0.0001100710
52	0.25	-57.8778341774	0.0000685935	0.0000685935




==> 0+_A1_II_12fm.txt <==
L	a	E	dJ	J
4	3.0000000	-85.0041220114	0.3297362968	0.3297362968
5	2.4000000	-92.725436	4.6361210000	4.6361210000
6	2.0000000	-36.202847	2.4835390000	2.4835390000
7	1.7142857	-120.033964	2.3895910000	2.3895910000
8	1.5000000	-79.215018	2.1358340000	2.1358340000
9	1.3333333	-118.064622	0.4044520000	-0.4044520000
10	1.2000000	-100.325905	1.1311280000	1.1311280000
11	1.0909091	-111.503577	0.1176210000	0.1176210000
12	1.0000000	-106.112135	0.2956060000	0.2956060000
13	0.9230769	-106.224568	0.1734640000	0.1734640000
14	0.8571429	-106.071108	0.0462940000	0.0462940000
15	0.8000000	-104.979814	0.0367120000	0.0367120000
16	0.7500000	-105.328489	0.0136240000	0.0136240000
17	0.7058824	-104.83896	0.0117190000	0.0117190000
18	0.6666667	-105.870099	0.0058390000	0.0058390000
19	0.6315789	-104.769198	0.0046350000	0.0046350000
20	0.6000000	-104.894875	0.0027390000	0.0027390000
21	0.5714286	-104.740446	0.0021620000	0.0021620000
22	0.5454545	-104.84556	0.0013800000	0.0013800000
23	0.5217391	-104.73555	0.0011090000	0.0011090000
24	0.5000000	-104.821128	0.0007450000	0.0007450000
25	0.4800000	-104.739280327	0.0006040870	0.0006040870
26	0.4615385	-104.8085272446	0.0004229594	0.0004229594
27	0.4444444	-104.7454620297	0.0003449270	0.0003449270
28	0.4285714	-104.8017769422	0.0002498298	0.0002498298
29	0.4137931	-104.7518513523	0.0002046978	0.0002046978
30	0.4000000	-104.798024	0.0001520000	0.0001520000
31	0.3870968	-104.7576635572	0.0001254765	0.0001254765
32	0.3750000	-104.7958668947	0.0000955767	0.0000955767
33	0.3636364	-104.7626879243	0.0000790947	0.0000790947
34	0.3529412	-104.794589548	0.0000614200	0.0000614200
35	0.3428571	-104.7955215	0.0000510000	0.0000510000
36	0.3333333	-104.793812	0.0000403410	0.0000403410
37	0.3243243	-104.770494559	0.0000337380	0.0000337380
38	0.3157895	-104.7933280203	0.0000270239	0.0000270239
39	0.3076923	-104.7734690822	0.0000227214	0.0000227214
40	0.3000000	-104.793019	0.0000184000	0.0000184000
41	0.2926829	-104.77595823	0.0000155780	0.0000155780
42	0.2857143	-104.792818229	0.0000127800	0.0000127800
43	0.2790698	-104.778047792	0.0000108570	0.0000108570
44	0.2727273	-104.792685007	0.0000089970	0.0000089970
45	0.2666667	-104.77980933	0.0000076810	0.0000076810
46	0.2608696	-104.792595152	0.0000064220	0.0000064220
47	0.2553191	-104.781301	0.0000055090	0.0000055090
48	0.2500000	-104.792534	0.0000046440	0.0000046440
49	0.2448980	-104.782572	0.0000040000	0.0000040000
50	0.2400000	-104.792491	0.0000034000	0.0000034000



==> 0+_A1_II_150.txt <==
L	a	E	dJ	J
8	0.25	-71.4779397016	6.6536737210	6.6536737210
9	0.25	-89.7665893942	5.9560600709	5.9560600709
10	0.25	-101.3790225431	4.9743290482	4.9743290482
11	0.25	-108.4992425433	3.7480765719	3.7480765719
12	0.25	-112.6415389709	2.3694209812	2.3694209812
13	0.25	-114.7345264961	1.0320536976	1.0320536976
14	0.25	-115.4943697903	0.0614100498	-0.0614100498
15	0.25	-115.3055166842	0.7587044199	-0.7587044199
16	0.25	-114.4804920433	1.0498274560	-1.0498274560
17	0.25	-113.1775526519	1.0371418441	-1.0371418441
18	0.25	-111.6253347372	0.8616664608	-0.8616664608
19	0.25	-109.9898745816	0.6391569719	-0.6391569719
20	0.25	-108.4951772795	0.4360024734	-0.4360024734
21	0.25	-107.2425363589	0.2795699749	-0.2795699749
22	0.25	-106.3250802095	0.1705025029	-0.1705025029
23	0.25	-105.6858405171	0.0999866691	-0.0999866691
24	0.25	-105.3006384425	0.0565177196	-0.0565177196
25	0.25	-105.0572424111	0.0309990304	-0.0309990304
26	0.25	-104.9367832905	0.0165014490	-0.0165014490
27	0.25	-104.855685241	0.0085827414	-0.0085827414
28	0.25	-104.8292976167	0.0043586840	-0.0043586840
29	0.25	-104.7999720366	0.0021754110	-0.0021754110
30	0.25	-104.8011906099	0.0010646735	-0.0010646735
31	0.25	-104.7860703624	0.0005136034	-0.0005136034
32	0.25	-104.7944549078	0.0002429825	-0.0002429825
33	0.25	-104.7828523501	0.0001126773	-0.0001126773
34	0.25	-104.7929417902	0.0000503615	-0.0000503615
35	0.25	-104.7821476998	0.0000209670	-0.0000209670
36	0.25	-104.7926176486	0.0000072162	-0.0000072162
37	0.25	-104.7819994948	0.0000007809	-0.0000007809
38	0.25	-104.7925505225	0.0000021400	0.0000021400
39	0.25	-104.7819691895	0.0000035431	0.0000035431
40	0.25	-104.7925369448	0.0000041236	0.0000041236
41	0.25	-104.7819631072	0.0000044537	0.0000044537
42	0.25	-104.7925342337	0.0000045377	0.0000045377
43	0.25	-104.7819619027	0.0000046413	0.0000046413
44	0.25	-104.7925336991	0.0000046233	0.0000046233
45	0.25	-104.781961666	0.0000046799	0.0000046799
46	0.25	-104.7925335941	0.0000046409	0.0000046409
47	0.25	-104.7819616192	0.0000046877	0.0000046877
48	0.25	-104.7925335735	0.0000046448	0.0000046448
49	0.25	-104.7819616101	0.0000046894	0.0000046894
50	0.25	-104.7925335698	0.0000046455	0.0000046455
51	0.25	-104.7819616077	0.0000046905	0.0000046905
52	0.25	-104.792533568	0.0000046474	0.0000046474



==> 0+_A1_IV_12fm.txt <==
L	a	E	dJ	J
4	3.0000000	3.6603646903	14.8416884552	14.8416884552
5	2.4000000	2.361832	12.2012400000	12.2012400000
6	2.0000000	6.327826	15.5499300000	15.5499300000
7	1.7142857	-19.589254	10.2573490000	10.2573490000
8	1.5000000	1.888730	5.7213940000	5.7213940000
9	1.3333333	-49.321371	25.5679540000	25.5679540000
10	1.2000000	-4.90003	18.4213600000	18.4213600000
11	1.0909091	-36.383438	18.0448380000	18.0448380000
12	1.0000000	-14.944452	13.8858000000	13.8858000000
13	0.9230769	-32.516601	6.9168980000	6.9168980000
14	0.8571429	-20.072038	5.5361750000	5.5361750000
15	0.8000000	-35.898282	9.3530220000	9.3530220000
16	0.7500000	-21.811148	0.9353530000	0.9353530000
17	0.7058824	-30.169566	10.3244580000	10.3244580000
18	0.6666667	-22.344007	3.5140400000	3.5140400000
19	0.6315790	-21.710655	5.1713240000	5.1713240000
20	0.6000000	-20.868485	2.1861750000	2.1861750000
21	0.5714286	-20.074108	1.1108170000	1.1108170000
22	0.5454545	-19.924617	0.6360020000	0.6360020000
23	0.5217391	-19.603449	0.3530620000	0.3530620000
24	0.5000000	-19.555569	0.1981110000	0.1981110000
25	1.5000000	-19.38310089	0.1222002200	0.1222002200
26	0.4615385	-19.3845281942	0.0719498325	0.0719498325
27	0.4444444	-19.2755817372	0.0462371400	0.0462371400
28	0.4285714	-19.2948123822	0.0284274580	0.0284274580
29	0.4137931	-19.2204203147	0.0185523118	0.0185523118
30	0.4000000	-19.244931	0.0116430000	0.0116430000
31	0.3870968	-19.1910996337	0.0069667506	0.0069667506
32	0.3750000	-19.2160153893	0.0037878211	0.0037878211
33	0.3636364	-19.1752737832	0.0015489114	0.0015489114
34	0.3529412	-19.198681701	0.0002628990	0.0002628990
35	0.3428571	-19.166758	0.0007970000	-0.0007970000
36	0.3333333	-19.187994	0.0016224270	-0.0016224270
37	0.3243243	-19.162287028	0.0022462180	-0.0022462180
38	0.3157895	-19.1812411788	0.0027741176	-0.0027741176
39	0.3076923	-19.1600858229	0.0032536848	-0.0032536848
40	0.3000000	-19.176883	0.0033650000	-0.0033650000
41	0.2926829	-19.159174845	0.0036041680	-0.0036041680
42	0.2857143	-19.174014165	0.0037689390	-0.0037689390
43	0.2790698	-19.158979502	0.0039223870	-0.0039223870
44	0.2727273	-19.172091749	0.0040700390	-0.0040700390
45	0.2666667	-19.159178731	0.0041335710	-0.0041335710
46	0.2608696	-19.170783235	0.0042382670	-0.0042382670
47	0.2553191	-19.159583972	0.0042745600	-0.0042745600
48	0.2500000	-19.169877	0.0043716200	-0.0043716200
49	0.2448980	-19.160057	0.0043791000	-0.0043791000
50	0.2400000	-19.169246	0.0044187360	-0.0044187360



==> 0+_A1_IV_150.txt <==
L	a	E	dJ	J
8	0.25	135.3107456818	28.2071477945	28.2071477945
9	0.25	74.3598481347	28.9152021402	28.9152021402
10	0.25	32.9033608862	29.8905753799	29.8905753799
11	0.25	4.7383040491	31.0398542368	31.0398542368
12	0.25	-13.9524189185	32.1600836114	32.1600836114
13	0.25	-25.6170854143	32.936334763	32.936334763
14	0.25	-32.095581413	33.1034900858	33.1034900858
15	0.25	-35.0537446941	29.6952362709	29.6952362709
16	0.25	-34.8848743987	31.7587323417	31.7587323417
17	0.25	-33.4757014673	30.5697375629	30.5697375629
18	0.25	-31.1925783771	28.7053435635	28.7053435635
19	0.25	-28.6713319404	25.0667223033	25.0667223033
20	0.25	-26.7444354224	16.3370289251	16.3370289251
21	0.25	-26.269162981	8.5604883822	8.5604883822
22	0.25	-26.2730354628	6.6821728901	6.6821728901
23	0.25	-25.9270229065	5.7624465921	5.7624465921
24	0.25	-25.2348097347	4.6830792382	4.6830792382
25	0.25	-24.3721546507	2.8202217704	2.8202217704
26	0.25	-23.7230126585	0.3031143528	-0.3031143528
27	0.25	-23.6082510648	0.9673225496	-0.9673225496
28	0.25	-23.663469725	0.4448397545	0.4448397545
29	0.25	-23.4480166565	1.2446012181	1.2446012181
30	0.25	-23.0045487114	1.4572357825	1.4572357825
31	0.25	-22.4074528392	1.3668571188	1.3668571188
32	0.25	-21.7924844603	1.1055802318	1.1055802318
33	0.25	-21.200162586	0.7973536412	0.7973536412
34	0.25	-20.7047060063	0.4896505251	0.4896505251
35	0.25	-20.2875052458	0.2550218922	0.2550218922
36	0.25	-19.9805180124	0.1055819648	0.1055819648
37	0.25	-19.7351041275	0.0159368351	0.0159368351
38	0.25	-19.5723153712	0.0290083076	-0.0290083076
39	0.25	-19.4392081785	0.0426389028	-0.0426389028
40	0.25	-19.361394752	0.0447561135	-0.0447561135
41	0.25	-19.2900238805	0.0371520484	-0.0371520484
42	0.25	-19.2568595464	0.0299839272	-0.0299839272
43	0.25	-19.2169031516	0.0236377052	-0.0236377052
44	0.25	-19.2060559397	0.0168852428	-0.0168852428
45	0.25	-19.1815895413	0.0124180886	-0.0124180886
46	0.25	-19.1815936593	0.0088919143	-0.0088919143
47	0.25	-19.1646268377	0.0062642619	-0.0062642619
48	0.25	-19.1698775334	0.0043711478	-0.0043711478
49	0.25	-19.156501515	0.003022571	-0.003022571
50	0.25	-19.1642666673	0.0020722071	-0.0020722071
51	0.25	-19.1526121128	0.0013972626	-0.0013972626
52	0.25	-19.1615784902	0.0009144777	-0.0009144777





==> 0+_A1_I_030.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar	maxPdf
4.5	-0.3850121811	1.8879626291	-2.2729748101	1.2586263988	1.2586263988	5.3414010854	1.6422458532	0.344830869127
4.4	-0.8411787513	2.2248643971	-3.0660431487	1.5185106942	1.5185106942	5.0056538097	1.3107423877	0.357895934922
4.3	-1.3831374025	2.5432737297	-3.9264111325	1.7553103381	1.7553103381	4.7606660716	1.0995806010	0.367127696112
4.2	-2.0091890645	2.8508461929	-4.8600352574	1.9679633361	1.9679633361	4.5633612715	0.9496135661	0.373895131908
4.1	-2.7166131472	3.1518805408	-5.868493688	2.1553213231	2.1553213231	4.3948486695	0.8369549397	0.378948521450
4.0	-3.5009053263	3.4492603466	-6.950165673	2.3166268075	2.3166268075	4.2451773326	0.7495410474	0.382752318033
3.9	-4.35521813	3.7450424184	-8.1002605484	2.4514109787	2.4514109787	4.1085305696	0.6804403780	0.385611748071
3.8	-5.2698894391	4.040634349	-9.3105237881	2.5592896063	2.5592896063	3.9812837077	0.6253269142	0.387732663981
3.7	-6.2320413722	4.3367952884	-10.5688366605	2.6397569034	2.6397569034	3.8610916323	0.5813526977	0.389253474488
3.6	-7.225265107	4.6335265962	-11.8587917032	2.6919943463	2.6919943463	3.7464157693	0.5465842786	0.390263097364
3.5	-8.2294257451	4.9298573338	-13.1592830789	2.7146883027	2.7146883027	3.6362652642	0.5197002368	0.390810610102
3.4	-9.2206384606	5.2234716846	-14.4441101453	2.7058307015	2.7058307015	3.5300600035	0.4998339628	0.390908529032
3.3	-10.1714894353	5.5102023694	-15.6816918047	2.6625374131	2.6625374131	3.4275590802	0.4864666054	0.390531374405
3.2	-11.0516091664	5.7831868707	-16.8347960372	2.5808199525	2.5808199525	3.3288603385	0.4794006331	0.389606593088
3.1	-11.8287617315	6.031743649	-17.8605053805	2.4554391391	2.4554391391	3.2344463301	0.4787300064	0.387997349322
3.0	-12.4707067898	6.2397936489	-18.7105004387	2.2799161479	2.2799161479	3.1453082929	0.4848364132	0.385470360554
2.9	-12.9482394337	6.3840296031	-19.3322690368	2.0471067452	2.0471067452	3.0631607774	0.4983479692	0.381641381117
2.8	-13.240011571	6.4326093775	-19.6726209485	1.7511714906	1.7511714906	2.9907657713	0.5199829407	0.375887138046
2.7	-13.3398468616	6.347275022	-19.6871218836	1.3927658943	1.3927658943	2.9322731068	0.5500536464	0.367224128609
2.6	-13.2666351006	6.0958148031	-19.3624499037	0.9898926967	0.9898926967	2.8931440586	0.5872982634	0.354209784811
2.5	-13.0736777742	5.6854922378	-18.7591700120	0.5936113356	0.5936113356	2.8783743370	0.6269145427	0.335103739575
2.4	-12.8463683939	5.2109949812	-18.0573633751	0.2911967756	0.2911967756	2.8874161790	0.6595482693	0.308766497562
2.3	-12.6715548201	4.8504483887	-17.5220032088	0.1611511176	0.1611511176	2.9085223469	0.6757405370	0.276296972676
2.2	-12.5850555311	4.7425862604	-17.3276417915	0.1980100902	0.1980100902	2.9228198238	0.6751226645	0.241532282473
2.1	-12.5460068494	4.8710612325	-17.4170680818	0.3140336028	0.3140336028	2.9185548227	0.6679029331	0.215320457297
2.0	-12.4658810351	5.1094800458	-17.5753610808	0.4217693669	0.4217693669	2.8978939356	0.6661587617	0.216698109726
1.9	-12.2586685763	5.3220833885	-17.5807519647	0.4798822835	0.4798822835	2.8721724759	0.6777898919	0.212158206705
1.8	-11.8813871441	5.3969955864	-17.2783827304	0.4748405241	0.4748405241	2.8569594919	0.7062997196	0.201907821556
1.7	-11.3700217886	5.2472133922	-16.6172351808	0.3949526275	0.3949526275	2.8703655063	0.7491961448	0.185585934225
1.6	-10.8718594982	4.9000634737	-15.7719229719	0.2541066000	0.2541066	2.9239187898	0.7901508518	0.171371321821
1.5	-10.5969265581	4.6341273761	-15.2310539342	0.1313285380	0.131328538	2.9958455382	0.8021926193	0.154164506082
1.4	-10.6201906515	4.693915421	-15.3141060725	0.0787110623	0.0787110623	3.0374684378	0.7843105866	0.131191879744
1.3	-10.7897576574	4.9244132043	-15.7141708618	0.0573346859	0.0573346859	3.0350877243	0.7646111657	0.120284342876
1.2	-10.9046034993	5.0540256214	-15.9586291207	0.0361963269	0.0361963269	3.0147286487	0.7604209353	0.106420366276
1.1	-10.8948190249	4.9988854717	-15.8937044965	0.0193253889	0.0193253889	3.0032657096	0.7680736739	0.091612078288
1.0	-10.8369232648	4.8888705275	-15.725793792	0.0106407995	0.0106407995	3.0061951177	0.7750685268	0.078659132321
0.9	-10.8125167475	4.8576725066	-15.6701892542	0.0058326798	0.0058326798	3.0109486829	0.7760220513	0.067058027153
0.8	-10.8110522453	4.8643130711	-15.6753653165	0.0027021560	0.002702156	3.0116289895	0.7757412145	0.056134375238
0.7	-10.8086205603	4.8602453192	-15.6688658795	0.0010861360	0.001086136	3.0117415292	0.7760825623	0.045878704959
0.6	-10.8071786135	4.8578581331	-15.6650367478	0.0003637561	0.0003637561	3.0119183950	0.7762297908	0.036384929330
0.5	-10.8066757051	4.8570581169	-15.663733822	0.0000848666	0.0000848666	3.0119702564	0.7762719228	0.027680335324
0.4	-10.8065282407	4.856770361	-15.6632986012	0.0000002844	0.0000002844	3.0119869279	0.7762858608	0.019795388778
0.3	-10.8065015341	4.8566909431	-15.6631924823	-0.0000177268	-0.0000177268	3.0119898428	0.7762896757	0.012862235921



==> 0+_A1_I_12fm.txt <==
L	a	E	dJ	J
4	3.0000000	-90.0833864173	0.3552408896	0.3552408896
5	2.4000000	-166.05590900	0.3071760000	-0.3071760000
6	2.0000000	-140.71288900	0.2916950000	0.2916950000
7	1.7142857	-156.34958500	0.5173520000	-0.5173520000
8	1.5000000	-152.82831600	0.1471750000	0.1471750000
9	1.3333333	-152.77347900	0.0807770000	-0.0807770000
10	1.2000000	-154.05717300	0.0187360000	0.0187360000
11	1.0909091	-152.76178500	0.0013540000	0.0013540000
12	1.0000000	-153.57488300	0.0066760000	-0.0066760000
13	0.9230769	-153.04557100	0.0005000000	0.0005000000
14	0.8571429	-153.37112200	0.0021480000	-0.0021480000
15	0.8000000	-153.14643300	0.0003120000	-0.0003120000
16	0.7500000	-153.33178300	0.0005420000	-0.0005420000
17	0.7058824	-153.19036300	0.0002030000	-0.0002030000
18	0.6666667	-153.32186800	0.0001930000	-0.0001930000
19	0.6315790	-153.22103600	0.0000830000	-0.0000830000
20	0.6000000	-153.31745400	0.0000770000	-0.0000770000
21	0.5714286	-153.24322600	0.0000340000	-0.0000340000
22	0.5454545	-153.31536900	0.0000310000	-0.0000310000
23	0.5217391	-153.25913200	0.0000150000	-0.0000150000
24	0.5000000	-153.31437500	0.0000130000	-0.0000130000
25	0.4800000	-153.270688184	0.0000066110	-0.0000066110
26	0.4615385	-153.3138773768	0.0000056799	-0.0000056799
27	0.4444444	-153.2792371345	0.0000029702	-0.0000029702
28	0.4285714	-153.3136161034	0.0000024789	-0.0000024789
29	0.4137931	-153.2856739787	0.0000013380	-0.0000013380
30	0.4000000	-153.31347300	0.0000010000	-0.0000010000
31	0.3870968	-153.290601433	0.0000005943	-0.0000005943
32	0.3750000	-153.313392193	0.0000004550	-0.0000004550
33	0.3636364	-153.2944314503	0.0000002522	-0.0000002522
34	0.3529412	-153.313344763	0.0000001760	-0.0000001760
35	0.3428571	-153.3133800	0.0000001135	-0.0000001135
36	0.3333333	-153.31331600	0.0000000510	-0.0000000510
37	0.3243243	-153.29986000	0.0000000250	-0.0000000250
38	0.3157895	-153.3132985065	0.0000000011	0.0000000011
39	0.3076923	-153.3018059913	0.0000000055	0.0000000055
40	0.3000000	-153.31328700	0.0000000113	0.0000000113
41	0.2926829	-153.303394007	0.0000000170	0.0000000170
42	0.2857143	-153.313280077	0.0000000260	0.0000000260
43	0.2790698	-153.304702395	0.0000000200	0.0000000200
44	0.2727273	-153.313275302	0.0000000260	0.0000000260
45	0.2666667	-153.305789892	0.0000000190	0.0000000190
46	0.2608696	-153.313272095	0.0000000230	0.0000000230
47	0.2553191	-153.30670100	0.0000000160	0.0000000160
48	0.2500000	-153.31327000	0.0000000190	0.0000000190
49	0.2448980	-153.3074700	0.0000000150	0.0000000150
50	0.2400000	-153.31326800	0.0000000170	0.0000000170



==> 0+_A1_I_150.txt <==
L	a	E	dJ	J
8	0.25	-175.9500310654	0.2368250542	-0.2368250542
9	0.25	-173.3040798521	0.3801165948	-0.3801165948
10	0.25	-170.3169528809	0.5350223217	-0.5350223217
11	0.25	-167.1498046587	0.6584757733	-0.6584757733
12	0.25	-164.0363712745	0.7050843671	-0.7050843671
13	0.25	-161.1823160599	0.6545937259	-0.6545937259
14	0.25	-158.7728889968	0.5267526778	-0.5267526778
15	0.25	-156.8803664945	0.3709691426	-0.3709691426
16	0.25	-155.5201595552	0.2324440316	-0.2324440316
17	0.25	-154.6000475227	0.1330883149	-0.1330883149
18	0.25	-154.0338468395	0.0713167679	-0.0713167679
19	0.25	-153.6919072672	0.0366135663	-0.0366135663
20	0.25	-153.5106123515	0.0182093012	-0.0182093012
21	0.25	-153.4049029662	0.0088557453	-0.0088557453
22	0.25	-153.3601341283	0.0042102359	-0.0042102359
23	0.25	-153.3289315754	0.0019633215	-0.0019633215
24	0.25	-153.3231512059	0.0008954916	-0.0008954916
25	0.25	-153.31147061	0.0004008499	-0.0004008499
26	0.25	-153.3151554175	0.0001756904	-0.0001756904
27	0.25	-153.3079000172	0.0000757313	-0.0000757313
28	0.25	-153.3136013004	0.0000320393	-0.0000320393
29	0.25	-153.3072371273	0.0000133719	-0.0000133719
30	0.25	-153.3133244518	0.0000054850	-0.0000054850
31	0.25	-153.3071233046	0.0000022261	-0.0000022261
32	0.25	-153.3132784403	0.0000008810	-0.0000008810
33	0.25	-153.3071049193	0.0000003445	-0.0000003445
34	0.25	-153.3132711927	0.0000001232	-0.0000001232
35	0.25	-153.3071020841	0.0000000409	-0.0000000409
36	0.25	-153.3132700946	0.0000000024	-0.0000000024
37	0.25	-153.3071016602	0.0000000076	0.0000000076
38	0.25	-153.313269933	0.0000000161	0.0000000161
39	0.25	-153.3071015994	0.0000000142	0.0000000142
40	0.25	-153.3132698982	0.0000000305	0.0000000305
41	0.25	-153.3071015905	0.0000000154	0.0000000154
42	0.25	-153.3132699061	0.0000000195	0.0000000195
43	0.25	-153.3071015895	0.0000000153	0.0000000153
44	0.25	-153.3132699061	0.0000000192	0.0000000192
45	0.25	-153.3071015883	0.0000000165	0.0000000165
46	0.25	-153.313269906	0.0000000192	0.0000000192
47	0.25	-153.3071015894	0.0000000152	0.0000000152
48	0.25	-153.3132699057	0.0000000195	0.0000000195
49	0.25	-153.3071015893	0.0000000152	0.0000000152
50	0.25	-153.313269905	0.0000000205	0.0000000205
51	0.25	-153.3071015894	0.0000000152	0.0000000152
52	0.25	-153.3132699051	0.0000000207	0.0000000207



==> 0+_A1_I_18fm.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar	maxPdf
4.5	-0.3850121811	1.8879626291	-2.2729748101	1.2586263988	1.2586263988	5.3414010854	1.6422458532	0.344830869127
4.4	-0.8411787513	2.2248643971	-3.0660431487	1.5185106942	1.5185106942	5.0056538097	1.3107423877	0.357895934922
4.3	-1.3831374025	2.5432737297	-3.9264111325	1.7553103381	1.7553103381	4.7606660716	1.0995806010	0.367127696112
4.2	-2.0091890645	2.8508461929	-4.8600352574	1.9679633361	1.9679633361	4.5633612715	0.9496135661	0.373895131908
4.1	-2.7166131472	3.1518805408	-5.868493688	2.1553213231	2.1553213231	4.3948486695	0.8369549397	0.378948521450
4.0	-3.5009053263	3.4492603466	-6.950165673	2.3166268075	2.3166268075	4.2451773326	0.7495410474	0.382752318033
3.9	-4.35521813	3.7450424184	-8.1002605484	2.4514109787	2.4514109787	4.1085305696	0.6804403780	0.385611748071
3.8	-5.2698894391	4.040634349	-9.3105237881	2.5592896063	2.5592896063	3.9812837077	0.6253269142	0.387732663981
3.7	-6.2320413722	4.3367952884	-10.5688366605	2.6397569034	2.6397569034	3.8610916323	0.5813526977	0.389253474488
3.6	-7.225265107	4.6335265962	-11.8587917032	2.6919943463	2.6919943463	3.7464157693	0.5465842786	0.390263097364
3.5	-8.2294257451	4.9298573338	-13.1592830789	2.7146883027	2.7146883027	3.6362652642	0.5197002368	0.390810610102
3.4	-9.2206384606	5.2234716846	-14.4441101453	2.7058307015	2.7058307015	3.5300600035	0.4998339628	0.390908529032
3.3	-10.1714894353	5.5102023694	-15.6816918047	2.6625374131	2.6625374131	3.4275590802	0.4864666054	0.390531374405
3.2	-11.0516091664	5.7831868707	-16.8347960372	2.5808199525	2.5808199525	3.3288603385	0.4794006331	0.389606593088
3.1	-11.8287617315	6.031743649	-17.8605053805	2.4554391391	2.4554391391	3.2344463301	0.4787300064	0.387997349322
3.0	-12.4707067898	6.2397936489	-18.7105004387	2.2799161479	2.2799161479	3.1453082929	0.4848364132	0.385470360554
2.9	-12.9482394337	6.3840296031	-19.3322690368	2.0471067452	2.0471067452	3.0631607774	0.4983479692	0.381641381117
2.8	-13.240011571	6.4326093775	-19.6726209485	1.7511714906	1.7511714906	2.9907657713	0.5199829407	0.375887138046
2.7	-13.3398468616	6.347275022	-19.6871218836	1.3927658943	1.3927658943	2.9322731068	0.5500536464	0.367224128609
2.6	-13.2666351006	6.0958148031	-19.3624499037	0.9898926967	0.9898926967	2.8931440586	0.5872982634	0.354209784811
2.5	-13.0736777742	5.6854922378	-18.7591700120	0.5936113356	0.5936113356	2.8783743370	0.6269145427	0.335103739575
2.4	-12.8463683939	5.2109949812	-18.0573633751	0.2911967756	0.2911967756	2.8874161790	0.6595482693	0.308766497562
2.3	-12.6715548201	4.8504483887	-17.5220032088	0.1611511176	0.1611511176	2.9085223469	0.6757405370	0.276296972676
2.2	-12.5850555311	4.7425862604	-17.3276417915	0.1980100902	0.1980100902	2.9228198238	0.6751226645	0.241532282473
2.1	-12.5460068494	4.8710612325	-17.4170680818	0.3140336028	0.3140336028	2.9185548227	0.6679029331	0.215320457297
2.0	-12.4658810351	5.1094800458	-17.5753610808	0.4217693669	0.4217693669	2.8978939356	0.6661587617	0.216698109726
1.9	-12.2586685763	5.3220833885	-17.5807519647	0.4798822835	0.4798822835	2.8721724759	0.6777898919	0.212158206705
1.8	-11.8813871441	5.3969955864	-17.2783827304	0.4748405241	0.4748405241	2.8569594919	0.7062997196	0.201907821556
1.7	-11.3700217886	5.2472133922	-16.6172351808	0.3949526275	0.3949526275	2.8703655063	0.7491961448	0.185585934225
1.6	-10.8718594982	4.9000634737	-15.7719229719	0.2541066000	0.2541066000	2.9239187898	0.7901508518	0.171371321821
1.5	-10.5969265581	4.6341273761	-15.2310539342	0.1313285380	0.1313285380	2.9958455382	0.8021926193	0.154164506082
1.4	-10.6201906515	4.693915421	-15.3141060725	0.0787110623	0.0787110623	3.0374684378	0.7843105866	0.131191879744
1.3	-10.7897576574	4.9244132043	-15.7141708618	0.0573346859	0.0573346859	3.0350877243	0.7646111657	0.120284342876
1.2	-10.9046034993	5.0540256214	-15.9586291207	0.0361963269	0.0361963269	3.0147286487	0.7604209353	0.106420366276
1.1	-10.8948190249	4.9988854717	-15.8937044965	0.0193253889	0.0193253889	3.0032657096	0.7680736739	0.091612078288
1.0	-10.8369232648	4.8888705275	-15.725793792	0.0106407995	0.0106407995	3.0061951177	0.7750685268	0.078659132321
0.9	-10.8125167475	4.8576725066	-15.6701892542	0.0058326798	0.0058326798	3.0109486829	0.7760220513	0.067058027153
0.8	-10.8110522453	4.8643130711	-15.6753653165	0.0027021560	0.0027021560	3.0116289895	0.7757412145	0.056134375238
0.7	-10.8086205603	4.8602453192	-15.6688658795	0.0010861360	0.0010861360	3.0117415292	0.7760825623	0.045878704959
0.6	-10.8071786135	4.8578581331	-15.6650367478	0.0003637561	0.0003637561	3.0119183950	0.7762297908	0.036384929330
0.5	-10.8066757051	4.8570581169	-15.663733822	0.0000848666	0.0000848666	3.0119702564	0.7762719228	0.027680335324
0.4	-10.8065282407	4.8567703610	-15.6632986012	0.0000002844	0.0000002844	3.0119869279	0.7762858608	0.019795388778
0.3	-10.8065015341	4.8566909431	-15.6631924823	-0.0000177268	-0.0000177268	3.0119898428	0.7762896757	0.012862235921
0.2	-10.8065010935	4.8567273373	-15.6632284338	-0.0000197968	-0.0000197968	3.0119784383	0.7762783805	0.007001532528



==> 0+_I_A1_030.txt <==
L	E	Kin	Pot	J	dJ	ravg	sigmar	maxPdf
76	-10.8064850295	4.8568697564	-15.6633547884	-0.0000064006	0.0000064006	3.0119503887	0.7762099408	0.009785086482
75	-10.8064874889	4.8567993259	-15.6632867981	-0.0000085441	0.0000085441	3.0119648129	0.7762316516	0.009785046877
74	-10.8064906995	4.8567772601	-15.6632679443	-0.0000112632	0.0000112632	3.0119695429	0.7762453876	0.009785042355
73	-10.8064949217	4.8567486471	-15.6632435604	-0.0000147938	0.0000147938	3.0119754973	0.7762620158	0.009785036415
72	-10.8065004897	4.8567392572	-15.6632397452	-0.0000193337	0.0000193337	3.0119775326	0.7762773254	0.009785047302
71	-10.8065078184	4.8566316404	-15.6631394792	-0.0000254175	0.0000254175	3.0119990273	0.7763148602	0.009784997185
70	-10.80651753	4.8566125253	-15.6631300561	-0.0000330697	0.0000330697	3.0120025416	0.776337788	0.009785012714
69	-10.806530315	4.8564953107	-15.6630256253	-0.0000432393	0.0000432393	3.012025155	0.7763834985	0.009784970719
68	-10.806547199	4.8563326966	-15.6628798921	-0.0000565529	0.0000565529	3.0120562879	0.7764437406	0.009784909267
67	-10.8065694582	4.8561808711	-15.6627503329	-0.0000736712	0.0000736712	3.012084015	0.7765045732	0.00978486830
66	-10.8065988866	4.8559712644	-15.6625701518	-0.0000960243	0.0000960243	3.0121220316	0.7765840645	0.009784806367
65	-10.8066377365	4.8556909278	-15.6623286629	-0.0001251629	0.0001251629	3.0121717016	0.7766810871	0.00978471981
64	-10.8066890729	4.8555760327	-15.6622651064	-0.0001616699	0.0001616699	3.0121855202	0.7767523638	0.009784771464
63	-10.806757002	4.8548754253	-15.6616324229	-0.0002125562	0.0002125562	3.0123118041	0.7769463099	0.009784471945
62	-10.8068468568	4.8543402945	-15.6611871503	-0.0002765091	0.0002765091	3.0123996236	0.7771155384	0.009784328279
61	-10.8069656893	4.8535696018	-15.6605352861	-0.0003605011	0.0003605011	3.0125252269	0.7773314775	0.009784090448
60	-10.8071231288	4.8526221849	-15.659745312	-0.0004696397	0.0004696397	3.0126760066	0.7775939114	0.009783813028
59	-10.8073315219	4.8513820041	-15.6587135233	-0.0006120595	0.0006120595	3.0128679713	0.777905032	0.009783442166
58	-10.8076079038	4.8498250452	-15.6574329466	-0.0007973992	0.0007973992	3.0131042129	0.7782885247	0.009782989403
57	-10.8079740961	4.8478796512	-15.6558537468	-0.0010378521	0.0010378521	3.0133864465	0.7787201884	0.009782442189
56	-10.8084602555	4.8452847384	-15.6537449942	-0.0013533483	0.0013533483	3.0137633107	0.7792834691	0.009781678805
55	-10.8091051484	4.8419099998	-15.651015149	-0.0017657094	0.0017657094	3.0142385159	0.7799372097	0.009780671025
54	-10.8099620743	4.8378618703	-15.6478239452	-0.0022975985	0.0022975985	3.014785647	0.7807020087	0.009779556053
53	-10.8111002974	4.8322496497	-15.6433499422	-0.0030019157	0.0030019157	3.015541969	0.7816455848	0.009777860347
52	-10.8126139505	4.8253767801	-15.6379907307	-0.0039133919	0.0039133919	3.016438557	0.7827699423	0.009775887782
51	-10.8146271972	4.8164917171	-15.6311189146	-0.005105362	0.005105362	3.0175567551	0.784031522	0.009773307976
50	-10.8173057076	4.8052016152	-15.6225073204	-0.0066600283	0.0066600283	3.0189593914	0.7856088776	0.009770052836
49	-10.8208735808	4.7908482416	-15.611721819	-0.0086862594	0.0086862594	3.020661394	0.7873035085	0.009765938276
48	-10.8256190245	4.7726835002	-15.5983025245	-0.0113249395	0.0113249395	3.0227894085	0.789419283	0.009760771141
47	-10.8319496369	4.7496151029	-15.5815647392	-0.0147654068	0.0147654068	3.0253621518	0.7916239653	0.009754236273
46	-10.8403563161	4.7205145362	-15.5608708509	-0.0192392902	0.0192392902	3.0285785895	0.7943849617	0.009746034324
45	-10.8515858947	4.6839139652	-15.53549986	-0.0250572686	0.0250572686	3.032396956	0.7970941707	0.009735837532
44	-10.8664419436	4.6381290643	-15.5045710078	-0.0325908972	0.0325908972	3.0371406547	0.8004845841	0.009723148777
43	-10.8863015556	4.5809109418	-15.4672124976	-0.0423730198	0.0423730198	3.0427015217	0.8035511084	0.009707495329
42	-10.9123833794	4.5105538023	-15.4229371816	-0.0549236945	0.0549236945	3.0494816503	0.8073431995	0.009688466814
41	-10.9472343688	4.4235618285	-15.3707961974	-0.0711649338	0.0711649338	3.0572694171	0.8102628772	0.009665322243
40	-10.9924242514	4.3195242506	-15.3119485022	-0.0916632576	0.0916632576	3.0664394707	0.8137776854	0.009638353593
39	-11.0526509576	4.1929782198	-15.2456291774	-0.1180291603	0.1180291603	3.0766352909	0.8154492948	0.009606311195
38	-11.1291386194	4.0473044711	-15.1764430882	-0.1505039383	0.1505039383	3.0880380787	0.8174068523	0.00957126185
37	-11.2304682215	3.8747701427	-15.1052383639	-0.1918293045	0.1918293045	3.0999721501	0.8159892191	0.009531554102
36	-11.3551229079	3.6865759732	-15.0416988812	-0.2409205811	0.2409205811	3.1121977467	0.814495117	0.009492844152
35	-11.5185439789	3.4717633696	-14.9903073487	-0.3024911671	0.3024911671	3.1236043746	0.807672513	0.009452935189
34	-11.7105765108	3.2533344668	-14.9639109776	-0.3720395268	0.3720395268	3.1334562159	0.800903587	0.00942315386
33	-11.9585901281	3.0159008494	-14.9744909777	-0.4576843862	0.4576843862	3.1400522325	0.7868527716	0.009400949983
32	-12.2325942775	2.7929179739	-15.0255122513	-0.5480532175	0.5480532175	3.1428774629	0.774301165	0.009463346469
31	-12.5803662217	2.5622706325	-15.1426368536	-0.6574461781	0.6574461781	3.1396251411	0.7531621423	0.00956882709
30	-12.9357783325	2.3605158284	-15.2962941607	-0.7618565546	0.7618565546	3.1313349091	0.7365337914	0.009707517464
29	-13.3798724429	2.1598407661	-15.5397132081	-0.8858311717	0.8858311717	3.114631991	0.7106288484	0.009896441843
28	-13.7926411469	1.9893834174	-15.7820245642	-0.9844897719	0.9844897719	3.0939029792	0.6929904016	0.01014696681
27	-14.3038763668	1.8240607273	-16.1279370942	-1.097020431	1.097020431	3.0632558508	0.665327548	0.010506894252
26	-14.7258128027	1.6843672667	-16.4101800694	-1.1482087346	1.1482087346	3.0313927309	0.6489527554	0.010786725804
25	-15.2490496976	1.5580379478	-16.8070876454	-1.1956202361	1.1956202361	2.9882218091	0.6210872003	0.011048764619
24	-15.6102559816	1.4678672644	-17.0781232464	-1.1324758715	1.1324758715	2.9466012059	0.6061454776	0.011110412335
23	-16.0606991605	1.4180243663	-17.4787235269	-1.0345318727	1.0345318727	2.8911955236	0.5774933771	0.011100453318
22	-16.256905199	1.4405436587	-17.6974488577	-0.7872127159	0.7872127159	2.8385685412	0.5628744399	0.011498827806
21	-16.4899804663	1.5523106944	-18.0422911605	-0.4701031317	0.4701031317	2.7680588534	0.532178004	0.012414317012
20	-16.3386156261	1.7744188403	-18.1130344664	-0.0166985022	0.0166985022	2.7006591516	0.5175918891	0.013741575565
19	-16.0821230753	2.1399645769	-18.2220876523	0.5312002665	0.5312002665	2.6101128954	0.484798191	0.015547758368
18	-15.2629082593	2.613279991	-17.8761882504	1.1169133363	1.1169133363	2.5242490745	0.4715022374	0.018261861877
17	-14.0402953994	3.2558271473	-17.2961225466	1.7954582565	1.7954582565	2.4091972331	0.4377594914	0.02220414314
16	-12.0724801652	3.9249079443	-15.9973881096	2.319167574	2.319167574	2.3029677133	0.4275097014	0.026467279896
15	-9.1898663942	4.6867416689	-13.8766080631	2.8865253608	2.8865253608	2.1606296554	0.3941495055	0.031503336166
14	-5.5329480071	5.2948438126	-10.8277918198	3.0750694278	3.0750694278	2.0345362209	0.3882615988	0.036469402034
13	-0.2757435118	5.7143364902	-5.990080002	3.2290989085	3.2290989085	1.865082791	0.3559757788	0.040968488697
12	5.3251399728	5.8040829037	-0.4789429309	2.9261972832	2.9261972832	1.7232700342	0.3542866496	0.046081883111
11	13.134212957	5.2867946594	7.8474182976	2.5783314094	2.5783314094	1.5329158488	0.3213930987	0.048710424624
10	20.1353237586	4.60877459	15.5265491685	1.9753292509	1.9753292509	1.3858871283	0.3207655626	0.053823128761
9	29.5619623488	3.2419046179	26.3200577309	1.43841402	1.43841402	1.1909671612	0.2817145591	0.054922335099
8	36.6089187921	2.3379397707	34.2709790214	0.9311069315	0.9311069315	1.0557101997	0.2780299163	0.061741813982
7	46.0572309254	1.1489311305	44.9082997949	0.5642493297	0.5642493297	0.8753421744	0.2281439021	0.065249124045
6	51.8704711413	0.685750595	51.1847205463	0.305783877	0.305783877	0.7630222988	0.2232328277	0.078892572795
5	60.196021323	0.195255018	60.000766305	0.1489033875	0.1489033875	0.5986135684	0.1626408634	0.09425041047
4	64.060258023	0.1029669423	63.9572910807	1.1489033875	0.0584926729	0.5089693936	0.1648502241	0.130054657919





==> 12C_0+_I_A1_050.txt <==
L	a 	E	Kin	Pot	J	dJ	ravg	sigmar	
4	0.5	250.4379369289	11.6790348947	238.7588974625	2.4043604701	2.4043604701	1.1204594909	0.3146203393
5	0.5	204.3443683396	13.533922849	190.8104399818	4.6721769901	4.6721769901	1.3220478278	0.2837770353
6	0.5	124.3205048142	20.0163337948	104.3041649725	6.8995305565	6.8995305565	1.7344038076	0.378986768
7	0.5	81.6414993618	18.2498860881	63.3916201033	8.4439872555	8.4439872555	1.956178047	0.3516708323
8	0.5	36.5402273088	17.498906776	19.0413448628	8.6363270881	8.6363270881	2.3228348608	0.425385651
9	0.5	12.9031213617	14.2809866408	-1.3778722145	8.2952963485	8.2952963485	2.5447685438	0.4140416796
10	0.5	-3.4640972026	11.0064416418	-14.4704940411	6.6052447322	6.6052447322	2.8564340664	0.4941120168
11	0.5	-11.7518509496	8.1670216355	-19.918879709	4.7834958837	4.7834958837	3.0577762258	0.5061949955
12	0.5	-14.820914468	5.8025399052	-20.6234000408	2.6639226852	2.6639226852	3.2986151637	0.5942573868
13	0.5	-16.2595607662	4.4374523034	-20.6965504949	0.7683356067	0.7683356067	3.4380555673	0.6215471373
14	0.5	-15.5214744129	3.7366324164	-19.2578811608	0.0759425163	0.0759425163	3.6166007019	0.7043762896
15	0.5	-14.9100338747	3.4924713911	-18.4022182022	-0.3357458157	0.3357458157	3.7257039176	0.7362531155
16	0.5	-13.5158211377	3.313048895	-16.8288585492	-0.2178623015	0.2178623015	3.8750186771	0.8209817163
17	0.5	-12.4980746905	3.3565256797	-15.8545977196	-0.1122594159	0.1122594159	3.9683533148	0.8643229477
18	0.5	-11.3250741403	3.5813455666	-14.906417787	0.1595988473	0.1595988473	4.0635414914	0.9421829774
19	0.5	-10.465188573	3.867514292	-14.3326993022	0.3502856697	0.3502856697	4.1209750524	0.9844071922
20	0.5	-9.6658518586	4.2824934407	-13.9483324978	0.5367034165	0.5367034165	4.1691358796	1.0474153173
21	0.5	-9.0769579213	4.6420506109	-13.7190036343	0.5381034588	0.5381034588	4.1965560889	1.0852229577
22	0.5	-8.5997206474	5.1608238255	-13.7604683097	0.5180194003	0.5180194003	4.1992729171	1.1358329067
23	0.5	-8.2767296868	5.5039516126	-13.7806746526	0.3933363103	0.3933363103	4.2030357468	1.1580888877
24	0.5	-8.0486728072	5.9192033708	-13.9678707621	0.3236617251	0.3236617251	4.1881001448	1.1812909523
25	0.5	-7.9043339636	6.3149574653	-14.2192866595	0.2233742527	0.2233742527	4.1563994711	1.1783983470
26	0.5	-7.8117863753	6.6489629279	-14.4607487993	0.1777981588	0.1777981588	4.1266410445	1.1754610032
27	0.5	-7.7550119226	6.8910768957	-14.6460888176	0.1191889536	0.1191889536	4.1006539872	1.1639516377
28	0.5	-7.7189192781	6.9862886034	-14.7052039885	0.0987171975	0.0987171975	4.0955912354	1.1695790083
29	0.5	-7.697617363	7.1440368149	-14.8416541718	0.0668764875	0.0668764875	4.0739440011	1.1536266991
30	0.5	-7.6836971527	7.1751305912	-14.8588252336	0.0566181924	0.0566181924	4.0730153019	1.1574116896
31	0.5	-7.6756340073	7.2603258812	-14.9359598817	0.0400443894	0.0400443894	4.0598931434	1.145651584




==> 12C_0+_I_A1_19fm.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar
0.65	-7.6635626922	7.3530773809	-15.0166400732	0.0553009695	0.0553009695	4.0466128791	1.1347273575
0.7	-7.6646209334	7.3544118065	-15.0190327542	0.0784570835	0.0784570835	4.0465017077	1.1347241268
0.75	-7.6663415918	7.3562686846	-15.0226102667	0.1075221602	0.1075221602	4.0463016213	1.1347366653
0.8	-7.6694935314	7.3562846688	-15.0257785028	0.1436815959	0.1436815959	4.0467778232	1.1357084566
0.85	-7.6740423143	7.3637877431	-15.0378310044	0.1862550451	0.1862550451	4.0466463618	1.1359129001
0.9	-7.678414393	7.3867764433	-15.0651908363	0.2367890492	0.2367890492	4.0440955063	1.133131999
0.95	-7.6796474372	7.3877263979	-15.0673738351	0.2915219914	0.2915219914	4.0444344984	1.1332796603
1	-7.6767994228	7.374847157	-15.0516465799	0.3449422469	0.3449422469	4.0444460138	1.133114027
1.05	-7.6760405337	7.3564610211	-15.0325015548	0.4017917328	0.4017917328	4.0428229198	1.1328240726
1.1	-7.6899944807	7.3519061635	-15.0419006442	0.4724895336	0.4724895336	4.0388188016	1.1328515252
1.15	-7.7301114963	7.3930124819	-15.1231239782	0.5653793208	0.5653793208	4.03096616	1.131320497
1.2	-7.8002956261	7.498119152	-15.298414778	0.6900843122	0.6900843122	4.0199009928	1.1276682967
1.25	-7.8916443006	7.6650132124	-15.556657513	0.8420191019	0.8420191019	4.0074808789	1.1206463154
1.3	-7.9834490507	7.8121792754	-15.7955668996	1.0109895008	1.0109895008	4.0063259603	1.1218834374
1.35	-8.0486352187	7.9969256816	-16.0455478281	1.1878085603	1.1878085603	4.0014495144	1.1111741418
1.4	-8.060631702	8.1024233828	-16.1630077505	1.3502299444	1.3502299444	4.0069240275	1.1043987194
1.45	-8.0034961879	8.0992912498	-16.1027861957	1.4775424091	1.4775424091	4.021526734	1.1015239977
1.5	-7.8787264332	7.9781982801	-15.8569258772	1.5628836263	1.5628836263	4.0430282923	1.1041366396
1.55	-7.7035741097	7.7170071118	-15.4203414044	1.6038332844	1.6038332844	4.0751123615	1.1234688109
1.6	-7.516822876	7.4903567046	-15.0071341528	1.6466889892	1.6466889892	4.0894479635	1.1312131732
1.65	-7.3584546852	7.3192195812	-14.6776830012	1.7208304364	inf	4.0881084932	1.1369445054
1.7	-7.2706777128	7.2312383622	-14.5018745557	1.8735141833	inf	4.0748295588	1.1477462568
1.75	-7.2845223621	7.3048266483	-14.58933106	2.1399490968	inf	4.0416656247	1.149480681
1.8	-7.4056310168	7.4863493511	-14.8917710449	2.4885721771	inf	3.9994419288	1.1450491368
1.85	-7.6209054097	7.7389368321	-15.3597587829	2.8639619573	inf	3.9495293643	1.1262305188
1.9	-7.9043386356	7.9415424717	-15.8457649963	3.1921958469	inf	3.9077896489	1.108768353
1.95	-8.2351673209	8.1038822882	-16.3389987575	3.4575965295	inf	3.8704392099	1.0912501186
2	-8.6050063012	8.2533981586	-16.858344281	3.700826874	inf	3.836354978	1.0790325716
2.05	-9.0164523372	8.5140792637	-17.5304023466	4.0137108276	inf	3.7926853145	1.0612386774
2.1	-9.4724918371	8.9521058606	-18.4244984278	4.4771222865	inf	3.736838609	1.0329759673
2.15	-9.9632759775	9.6429089094	-19.606184736	5.1641197615	inf	3.6634864703	0.9801983746
2.2	-10.4514713679	10.2401486759	-20.691619894	5.8820025129	inf	3.6111155765	0.9315135666
2.25	-10.8880502337	10.5251049307	-21.4130107646	6.4057044496	inf	3.5902127564	0.895227391
2.3	-11.2341905945	10.7561035978	-21.990294283	6.8676592511	inf	3.5706405839	0.8444862976
2.35	-11.4662440544	10.4607202468	-21.9268774292	6.8550914223	inf	3.5898756756	0.8312870882
2.4	-11.5912662417	10.0471576706	-21.638346075	6.6552501343	inf	3.611238328	0.8206498638
2.45	-11.6317927955	9.5433525197	-21.1751411951	6.2710343021	inf	3.6316072508	0.8138415505
2.5	-11.6206198642	8.8162343855	-20.4367807584	5.5653169237	inf	3.6620616993	0.8343109352
2.55	-11.6032902517	8.2253197749	-19.8286101169	4.8586516526	inf	3.673216815	0.8449911385
2.6	-11.6221026335	7.637717002	-19.259791153	4.0610102303	inf	3.6810283226	0.8738533406
2.65	-11.7168798744	7.3548523332	-19.0717313889	3.4975412351	inf	3.663285268	0.8856093188
2.7	-11.906405434	7.3180420614	-19.2244475892	3.2156252542	inf	3.6353343264	0.8925821425
2.75	-12.1837239709	7.5196761573	-19.7033987592	3.2885085952	inf	3.6036746623	0.8875735491
2.8	-12.5162977841	7.8558512282	-20.3721486004	3.6485704417	inf	3.5777715444	0.8716126749
2.85	-12.86016685	8.1836958412	-21.0438585029	4.1479084358	inf	3.5673210347	0.8538589944
2.9	-13.1752444585	8.4633643933	-21.6386071978	4.6959293321	inf	3.569465274	0.8341869768
2.95	-13.4323666604	8.6456597432	-22.0780259803	5.2088738788	inf	3.5853443689	0.8187185738
3	-13.614209343	8.7371298967	-22.3513393346	5.6605459775	inf	3.611738811	0.807773656
3.05	-13.7126368383	8.7533709355	-22.466007843	6.04589874	inf	3.6459380904	0.801013566
3.1	-13.7258710372	8.7100199675	-22.4358905845	6.3682956477	inf	3.6859936266	0.7980256569
3.15	-13.6562159739	8.6198926782	-22.2761028075	6.6332237846	inf	3.7306297505	0.7985903623
3.2	-13.5085372844	8.5001055798	-22.0086456693	6.8548148052	inf	3.7780954718	0.8009437099
3.25	-13.289027895	8.3515561377	-21.640595328	7.0305113217	inf	3.8287070823	0.8065780469
3.3	-13.0049108567	8.1928777135	-21.1977886458	7.1811831636	inf	3.880245543	0.8119683702
3.35	-12.6633435768	8.0164301978	-20.6797737503	7.2953118655	inf	3.934200229	0.8204039241
3.4	-12.2717741638	7.8312769843	-20.1030511323	7.3834730398	inf	3.9895588768	0.8302726713
3.45	-11.8373656875	7.6369140186	-19.4742763987	7.4439511138	inf	4.0467994652	0.8427692095
3.5	-11.3671844711	7.4440306462	-18.8112142442	7.4915280095	inf	4.1041446849	0.8544745679



==> 12C_2+_I_E_050.txt <==
L	a 	E	Kin	Pot	J	dJ	ravg	sigmar
4	0.5	373.1913360936	108.6503669491	264.5409619621	9.881462216	3.881462216	1.0095153876	0.304800564
5	0.5	295.987826567	75.0803881026	220.9074331834	10.6080319368	4.6080319368	1.1953282916	0.2802126296
6	0.5	200.3780131454	88.5075846424	111.8704900019	19.6434169566	13.6434169566	1.6986594363	0.3815535658
7	0.5	141.2487005088	77.3361756995	63.9148257395	31.3080162527	25.3080162527	1.9626176829	0.3758103109
8	0.5	81.5157505072	60.1703128279	21.3455843213	28.1976339427	22.1976339427	2.3248197167	0.461831486
9	0.5	49.9248664242	47.1748623229	2.7500354306	28.4409086981	22.4409086981	2.5247104171	0.4586328423
10	0.5	25.3097678241	33.4322444465	-8.1223779612	18.0484614497	12.0484614497	2.7393246503	0.5195384194
11	0.5	9.7241662564	24.0567776468	-14.3331024748	11.9762654629	5.9762654629	2.8315032771	0.4849961921
12	0.5	-0.0375378143	19.1183787133	-19.1558232689	10.632178993	4.632178993	3.0601882693	0.5375737151
13	0.5	-5.8096724301	15.6963976014	-21.5060332312	9.6820664149	3.6820664149	3.2374989921	0.5514361061
14	0.5	-7.7940665999	12.9803445799	-20.7743600837	9.1908102983	3.1908102983	3.4541492128	0.6273379887
15	0.5	-8.8650393721	11.0331775787	-19.8982353127	8.6728626008	2.6728626008	3.6136059872	0.6602734731
16	0.5	-8.384514481	9.6161840636	-18.0006783137	8.3150204364	2.3150204364	3.7881629287	0.7475122775
17	0.5	-8.0400397517	8.7252609014	-16.7652973851	7.8396956194	1.8396956194	3.8936164224	0.7957994117
18	0.5	-7.3281495389	8.3034532213	-15.631602119	7.5937623107	1.5937623107	3.9971181259	0.8770972883
19	0.5	-6.8542994474	8.0837429933	-14.9380393412	7.5314139773	1.5314139773	4.0649886801	0.9172582914
20	0.5	-6.2994226721	7.8635358635	-14.1629574834	7.640750771	1.640750771	4.1615898033	0.9835579542
21	0.5	-5.8275073854	7.5687543367	-13.3962554717	7.7793451741	1.7793451741	4.2532452282	1.0264290795
22	0.5	-5.3166185515	7.0869567935	-12.4034423843	7.6180648718	1.6180648718	4.3956944933	1.1173757962
23	0.5	-4.9056708272	6.9385853922	-11.8442510142	7.7082314811	1.7082314811	4.4735106961	1.1620356187
25	0.5	-4.2084394973	6.7654526585	-10.9738825659	7.4176626042	1.4176626042	4.6435468412	1.3046233348
26	0.5	-3.9329429389	7.0572169216	-10.9899216343	7.4234699191	1.4234699191	4.6621649198	1.3556313008
27	0.5	-3.7599905416	6.8879250578	-10.6479155969	7.1084908156	1.1084908156	4.7593812355	1.4398123135
28	0.5	-3.6043570283	7.2816811797	-10.8860227948	6.9369464577	0.9369464577	4.7509436058	1.4829568146
29	0.5	-3.4919656064	7.3047388384	-10.7967044367	6.8073226167	0.8073226167	4.7941216384	1.5374241188
30	0.5	-3.4027165396	7.4973329389	-10.9000499031	6.7101508350	0.7101508350	4.8027376794	1.5810032131
31	0.5	-3.3365820522	7.7785046898	-11.1150862657	6.5635865517	0.5635865517	4.7788532598	1.5939418245





==> 12C_2+_I_E_19fm.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar
0.65	-3.1527642943	8.7013490877	-11.8541133822	6.1675086032	0.1675086032	4.6791008736	1.6299890283
0.7	-3.1526579228	8.7105878778	-11.8632458369	6.1876276603	0.1876276603	4.677633373	1.6297444122
0.75	-3.1553739618	8.7141988608	-11.8695728009	6.2218063578	0.2218063578	4.676468408	1.6282409752
0.8	-3.1620074769	8.685135384	-11.8471428608	6.274918319	0.274918319	4.6823788591	1.6317229573
0.85	-3.1624500064	8.735300499	-11.8977505054	6.2897854577	0.2897854577	4.673170512	1.6253354084
0.9	-3.1650216249	8.7827350834	-11.9477567083	6.3408699276	0.3408699276	4.6660070945	1.6231344169
0.95	-3.1783221139	8.7152532733	-11.8935753873	6.4379208818	0.4379208818	4.6796913188	1.6294582309
1	-3.1775897575	8.7548394501	-11.9324279392	6.4724166723	0.4724166723	4.6672241834	1.6143810481
1.05	-3.1633400807	8.7789567583	-11.942296839	6.4942721702	0.4942721702	4.6615130878	1.6182736821
1.1	-3.1681480869	8.8584924906	-12.0264656561	6.5689443201	0.5689443201	4.6346369582	1.5957608446
1.15	-3.1949335317	8.8816388471	-12.0764896881	6.641798969	0.641798969	4.6248341543	1.5894365322
1.2	-3.2515842669	8.8463674083	-12.0979516753	6.7849687125	0.7849687125	4.6393993265	1.6150988639
1.25	-3.3195769941	8.8266777228	-12.1459180493	6.896782647	0.896782647	4.6694342918	1.6650550477
1.3	-3.4320935941	9.4146635424	-12.8467615095	7.0381515718	1.0381515718	4.5564944101	1.5615766333
1.35	-3.5324386928	9.8486478979	-13.3810868586	7.209700644	1.209700644	4.501597372	1.5231271124
1.4	-3.62028589	10.1418562581	-13.7621140831	7.4464513773	1.4464513773	4.4778775882	1.5047522531
1.45	-3.6536297122	10.4749175993	-14.1285417502	7.6422725129	1.5582816794	4.4417183206	1.4635858877
1.5	-3.626683433	10.4638297756	-14.0925877595	7.8071329268	1.8071329268	4.4561683681	1.4573016506
1.55	-3.5287659849	10.2571903493	-13.7859449847	7.8997486265	1.8997486265	4.4917712843	1.4721039378
1.6	-3.3880658468	9.920067814	-13.3081143175	8.0150291951	2.0150291951	4.5360299889	1.4941142457
1.65	-3.221799037	9.5580360752	-12.7798322483	8.0556687411	inf	4.5756449754	1.5232011017
1.7	-3.0871935284	9.3020939258	-12.3892759742	8.1706800907	inf	4.5938550511	1.5520312852
1.75	-3.044231428	9.3367771123	-12.380084800	8.4809331938	inf	4.5610338711	1.5471562327
1.8	-3.0996159034	9.7102292826	-12.8098452622	9.0015008506	inf	4.4926227606	1.5508824997
1.85	-3.2763755888	10.4890336879	-13.7653692261	9.713729986	inf	4.3630594212	1.495474843
1.9	-3.5524309436	11.1740442578	-14.7263812671	10.4161164857	inf	4.255946768	1.4369292177
1.95	-3.8566855212	11.6907260786	-15.5471502145	10.8646434836	inf	4.1712494547	1.3710183558
2	-4.1595970621	12.0205424341	-16.1801395532	11.1283674421	inf	4.109647424	1.3002695472
2.05	-4.4330070502	12.0676714878	-16.5004554771	11.2315942712	inf	4.0915100928	1.2635923605
2.1	-4.662505064	11.9820254026	-16.6445308909	11.2645784284	inf	4.0949456057	1.2420769052
2.15	-4.8433877592	11.7452300521	-16.5886177723	11.2560705793	inf	4.123150312	1.2429816886
2.2	-4.9655298703	11.4851928658	-16.4507229513	11.2303210706	inf	4.1543408366	1.2443741528
2.25	-5.0344430752	11.150164848	-16.1846087912	11.1598505944	inf	4.1946689579	1.254163527
2.3	-5.0562166732	10.7246473696	-15.7808641576	11.0223155367	inf	4.2452467233	1.2767403701
2.35	-5.0421136658	10.2518942093	-15.2939227772	10.8021173685	inf	4.2969497933	1.30417919
2.4	-5.0092969326	9.7479926347	-14.7572563446	10.4874013318	inf	4.3451641627	1.3366790802
2.45	-4.9827546091	9.2461115373	-14.2288666861	10.0801432774	inf	4.3817552051	1.3742773134
2.5	-5.0028313627	8.8790924718	-13.881924764	9.6133255487	inf	4.3712028665	1.4011033794
2.55	-5.1516946718	8.921108701	-14.072803618	9.215918661	inf	4.248595309	1.4071495138
2.6	-5.6079827394	10.0003198769	-15.6083029181	9.1942950014	inf	3.91008585	1.3230622267
2.65	-6.5014555839	11.608483154	-18.1099393723	9.5439397265	inf	3.5443832136	1.1123289786
2.7	-7.6148657517	12.4637364476	-20.0786020711	9.8347106896	inf	3.3800340672	0.9399527717
2.75	-8.7151183318	12.7200660863	-21.4351848765	10.0341122849	inf	3.3348635608	0.8434332608
2.8	-9.7037159496	12.7028154479	-22.4065321233	10.1920461792	inf	3.3372764392	0.788076762
2.85	-10.5471533534	12.5425651943	-23.0897190562	10.318446333	inf	3.3625014924	0.7567799232
2.9	-11.237598794	12.3145408421	-23.5521397861	10.4259538626	inf	3.3986606104	0.7378486455
2.95	-11.7781162187	12.0421307411	-23.820247325	10.511908064	inf	3.4420442	0.7283275517
3	-12.1766516444	11.7510675014	-23.9277191098	10.5848533715	inf	3.4893033461	0.723880371
3.05	-12.4433937324	11.4532273926	-23.8965999917	10.6487632372	inf	3.5389304273	0.7225549265
3.1	-12.5894594007	11.1445920513	-23.7340492362	10.6948454644	inf	3.5913658987	0.7258450085
3.15	-12.6261706458	10.8443336734	-23.4705049469	10.739972985	inf	3.6443111474	0.7294679716
3.2	-12.5647520592	10.5431189391	-23.1078715886	10.7723847761	inf	3.6989139023	0.7360083779
3.25	-12.4159970816	10.2479618933	-22.6639595546	10.7989042673	inf	3.7543127339	0.7438414758
3.3	-12.1902933106	9.9631937576	-22.1534873808	10.8245889821	inf	3.8098484529	0.7516431427
3.35	-11.8974047462	9.6815716367	-21.5789773216	10.8399960458	inf	3.8666007832	0.7618127194
3.4	-11.5465528035	9.4093200474	-20.9558720591	10.8534495314	inf	3.9236144467	0.7723467
3.45	-11.1463380572	9.1445827668	-20.2909212622	10.8625807356	inf	3.9811540451	0.7838376124
3.5	-10.7047697337	8.8906515487	-19.5954215223	10.8722408071	inf	4.0385381586	0.7948010346




==> 12C_2+_I_MAVG_050.txt <==
L	E	Kin	Pot	J	dJ	ravg	sigmar
4	410.62945106382	168.59551070614	242.03393288656	20.95248379382	14.95248379382	1.1081854782	0.28162403358
5	305.5202350535	112.26631012326	193.25391811804	21.40060292808	15.40060292808	1.31192054618	0.25974896738
6	198.54279940652	95.05132450564	103.49149474994	27.01882470606	21.01882470606	1.73599151922	0.35902181692
7	135.30607665894	75.77240020232	59.53459188032	31.49463671678	25.49463671678	1.98015466902	0.34731481
8	77.55818663566	59.55361992028	18.00462059108	30.86511583948	24.86511583948	2.33392582862	0.42564755804
9	45.4337265663	47.0532535774	-1.6195195027	29.96672323598	23.96672323598	2.55535295914	0.42170036994
10	22.70091881772	36.11141920598	-13.41046091076	25.52205744092	19.52205744092	2.83084635194	0.49065598636
11	9.24246764854	28.04620440056	-18.80393281108	21.65544071032	15.65544071032	3.0017683692	0.4857049271
12	2.0108329942	22.7344321345	-20.72356146674	20.10613740316	14.10613740316	3.25096642252	0.5586985787
13	-2.2448969958	18.9767186382	-21.22160069338	18.01045759906	12.01045759906	3.42491683956	0.5844946895
14	-3.5128780391	16.31052305092	-19.8233804099	16.7187783449	10.7187783449	3.62136566482	0.66498592752
15	-4.34546069494	14.87940247502	-19.22486867638	14.01577282892	8.01577282892	3.7007787323	0.68762155314
16	-4.44720908510553	13.9077334721	-18.35440982012	11.56051716108	5.56051716108	3.7470227017	0.73825086638
17	-4.66368857230849	12.4969609412	-17.1595513605	10.65470672092	4.65470672092	3.858930075	0.78843142304
18	-4.42408874145024	11.53613215606	-15.95949841814	10.0650697553	4.0650697553	3.9731052454	0.87460782152
19	-4.28859153700384	10.85180334122	-15.14023128896	9.36100329836	3.36100329836	4.05520958286	0.9282023766
20	-4.06145114961651	10.36385457182	-14.42352224184	8.84191796276	2.84191796276	4.14211069362	1.00639476048
21	-3.9024772122	9.96798087082	-13.87045475198	8.29334270512	2.29334270512000	4.20954603066	1.0530786201
22	-3.72565459006	9.60811695596	-13.3336916924	7.83628852214	1.83628852214000	4.29103552766	1.12042584382
23	-3.60832740704	9.26225006616	-12.87057464826	7.58683884162	1.58683884162000	4.35959693914	1.18043927728
24	-3.49507395572	9.04400305604	-12.53907390732	7.33307737498	1.33307737498000	4.42376464322	1.24316808716
25	-3.409782764	8.8590737978	-12.26885216628	7.08408760206	1.08408760206000	4.47728335724	1.29327721612
26	-3.33219710578	8.84690647546	-12.17900824618	6.98793889132	0.987938891320001	4.50591778454	1.33768161218
27	-3.29030744722	8.66300548388	-11.95331292644	6.74360845126	0.743608451259999	4.56332341246	1.38984351418
28	-3.24941225876	8.71884060774	-11.9682466849	6.62402844558	0.624028445580001	4.57819359576	1.42709910264
29	-3.22152250646	8.63358412258	-11.85510662034	6.50511985026	0.50511985026000	4.61233174804	1.46560914818
30	-3.19877289388	8.64423795118	-11.84301104454	6.43575638484	0.435756384839999	4.62884111484	1.49784673072
31	-3.1824491355	8.68782399912	-11.87027292502	6.33731931534	0.33731931534000	4.63280729832	1.51679946408




==> 12C_2+_I_MAVG_19fm.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar		
0.65	-3.1373565073	8.85795221034	-11.99530871772	6.1123013156	0.1123013156	4.6395041616	1.58800547622
0.7	-3.13798755386	8.8628338077	-12.0008213726	6.13331183032	0.13331183032	4.63883686774	1.58815665588
0.75	-3.13966913142	8.85410686278	-11.99377632818	6.1652946948	0.1652946948	4.64060412116	1.58946525058
0.8	-3.1431237477	8.86425311556	-12.00737686334	6.20980774142	0.20980774142	4.6381360549	1.5859991023
0.85	-3.14601529978	8.88311973582	-12.0291350356	6.23570496164	0.23570496164	4.635634758	1.58542242074
0.9	-3.14937598932	8.90465801914	-12.05403400846	6.28630255794	0.28630255794	4.63326459794	1.58590528924
0.95	-3.15396575152	8.89504640944	-12.04901215812	6.36343875854	0.36343875854	4.63432883804	1.58258082256
1	-3.15338048038	8.9083246128	-12.06170458582	6.40497602328	0.40497602328	4.6287878927	1.5758810335
1.05	-3.15034921742	8.91318719914	-12.06354225732	6.44438559788	0.44438559788	4.62796414174	1.58363290452
1.1	-3.15962229108	8.98384491318	-12.14340305558	6.51833247582	0.51833247582	4.60551516092	1.56430125964
1.15	-3.18830327226	9.03977563196	-12.22805169456	6.60035435546	0.60035435546	4.59210637916	1.55593538904
1.2	-3.2406860553	9.09354744408	-12.33423928546	6.73642954074	0.73642954074	4.58845586846	1.56178941944
1.25	-3.30723632274	9.11650811604	-12.42360977174	6.86126219028	0.86126219028	4.6034921723	1.58933976256
1.3	-3.38758628452	9.45074657766	-12.83833461138	7.01073382	1.01073382	4.54896406792	1.53914739532
1.35	-3.4507081499	9.68417987698	-13.1348881767	7.16947369332	1.16947369332	4.52699647432	1.52281966886
1.4	-3.48334690282	9.82978024374	-13.3131140527	7.35254929818	1.35254929818	4.5198496558	1.51076834258
1.45	-3.46733215114	9.89828740262	-13.3656155326	7.48741295096	1.48741295096	4.52241615436	1.50275701976
1.5	-3.39999086918	9.82622474392	-13.22704501766	7.59190318538	1.59190318538	4.5381788851	1.4982504434
1.55	-3.29060455356	9.61254285362	-12.90314032068	7.64823327896	1.64823327896	4.57188381284	1.5166359456
1.6	-3.1614371717	9.38810626402	-12.54953569936	7.72790698166	1.72790698166	4.59559220418	1.52777173314
1.65	-3.09493044778	9.2432935685	-12.33822287168	7.74416280006	inf	4.61143819878	1.53940647554
1.7	-2.98894465784	9.08571417374	-12.0746542751	7.8220924330	inf	4.6190805784	1.55935317916
1.75	-2.95489445494	9.15747091978	-12.1119958969	8.02281867068	inf	4.58568127632	1.556189362
1.8	-3.0918767254	9.72957011622	-12.82144689826	8.55431129848	inf	4.46726824644	1.5204668389
1.85	-3.29623857818	10.2657386869	-13.561961247	9.03479727016	inf	4.36845125472	1.47771276634
1.9	-3.58142417834	10.74184879106	-14.32323541824	9.49996176014	inf	4.27820390096	1.42862546766
1.95	-3.92173908294	11.15792589086	-15.0795604333	9.83213826866	inf	4.19693943522	1.3815407286
2	-4.31463866548	11.66592390256	-15.98056261094	10.12119079702	inf	4.10615325668	1.32374849412
2.05	-4.77268005634	12.41435376126	-17.18694460128	10.48155825188	inf	3.99996680004	1.25929539366
2.1	-5.31077294018	13.50132829798	-18.77182262704	11.13351626038	inf	3.87912279524	1.17415742768
2.15	-5.89691573526	14.48813896054	-20.3849464501	11.76650665846	inf	3.78866693818	1.07455986592
2.2	-6.44290293958	15.02249902246	-21.46540206198	12.3568633802	inf	3.75091053446	0.9961961828
2.25	-6.87780051388	15.103647996	-21.98144890496	12.73801242022	inf	3.75481400858	0.94563307068
2.3	-7.17025528462	14.8709379259	-22.04119330876	12.92605984848	inf	3.78488513892	0.92009083322
2.35	-7.31918336228	14.43940817516	-21.75855749954	12.94304068362	inf	3.82850257022	0.9123489584
2.4	-7.34093006862	13.88541435544	-21.22633115658	12.81125366146	inf	3.8782058557	0.9181236996
2.45	-7.26276764638	13.24678161264	-20.50954935718	12.53295848734	inf	3.92850334886	0.93697705992
2.5	-7.12274056762	12.60302569392	-19.72576664396	12.12842256152	inf	3.96281450228	0.9607485345
2.55	-6.97960441334	12.05809660378	-19.03770112762	11.62915635246	inf	3.9545469565	0.9882196654
2.6	-6.93606758052	11.87400192866	-18.8100696488	11.1520424744	inf	3.85984049028	0.99321125212
2.65	-7.08399192852	11.89419724736	-18.97818948178	10.72628527568	inf	3.74820007134	0.96116039208
2.7	-7.38919484142	11.74847324504	-19.1376680791	10.31108146324	inf	3.69627411492	0.95222699828
2.75	-7.82012889964	11.79160014692	-19.61172923928	10.20784280936	inf	3.6463975543	0.95723740526
2.8	-8.37242737518	12.25022358344	-20.62265125068	10.64742392004	inf	3.57268894462	0.93428293956
2.85	-8.98943194796	12.75429349574	-21.7437256534	11.34544615722	inf	3.5167241781	0.8850907686
2.9	-9.95756435636	13.00516345136	-22.58710180084	11.95296768546	inf	3.49997314684	0.83851127676
2.95	-10.09065382676	13.01886748856	-23.1095214692	12.39679323188	inf	3.51261461084	0.80650962716
3	-10.49095269236	12.88693963226	-23.37789231256	12.71580814922	inf	3.54209409488	0.78680166834
3.05	-10.7771703534	12.67356296664	-23.45072491784	12.95188784158	inf	3.5810600786	0.77563340096
3.1	-10.95239060244	12.4120688574	-23.36445862644	13.12811976814	inf	3.62602285774	0.77092892048
3.15	-11.02362526512	12.12933870862	-23.15296422998	13.26823063206	inf	3.67424095142	0.76963864702
3.2	-10.99962019116	11.82973867158	-22.82935910498	13.37339757254	inf	3.72543437768	0.7722851051
3.25	-10.88972753438	11.52512114528	-22.41484896662	13.4558450231	inf	3.77842323782	0.77730372528
3.3	-10.70341092292	11.22378269384	-21.92719379706	13.5246267029	inf	3.83227436298	0.7832165149
3.35	-10.44988683206	10.91958110402	-21.36946835656	13.57181305772	inf	3.88789278262	0.79200575464
3.4	-10.13800927812	10.62262219308	-20.76063116156	13.6106380745	inf	3.94406561116	0.80153625978
3.45	-9.77615369492	10.32950019126	-20.10563531116	13.63632430176	inf	4.00123404284	0.81265655422
3.5	-9.37218499122	10.0443302605	-19.41651539592	13.65486200908	inf	4.05881518986	0.82426296258



==> 12C_2+_I_T2_050.txt <==
L	a 	E	Kin	Pot	J	dJ	ravg	sigmar
4	0.5	435.5881943773	208.5589398775	227.0292468362	28.3331648457	22.3331648457	1.1739655386	0.2661730133
5	0.5	311.8751740445	137.0569248037	174.8182414078	28.5956502556	22.5956502556	1.3896487159	0.2461065259
6	0.5	197.3193235806	99.4138177478	97.9054979153	31.9357632057	25.9357632057	1.7608795745	0.344000651
7	0.5	131.3443274257	74.7298832042	56.6144359742	31.6190503595	25.6190503595	1.9918459931	0.3283178094
8	0.5	74.9198107213	59.1424913152	15.7773114376	32.643437104	26.643437104	2.3399965699	0.4015249394
9	0.5	42.4396333277	46.9721810804	-4.5325561249	30.9839329279	24.9839329279	2.5757813205	0.3970787217
10	0.5	20.9616861468	37.8975357123	-16.9358495438	30.5044547684	24.5044547684	2.8918608197	0.471401031
11	0.5	8.9213352433	30.7058222364	-21.7844863686	28.1082242086	22.1082242086	3.1152784306	0.4861774171
12	0.5	3.3764135332	25.1451344153	-21.7687202653	26.4221096766	20.4221096766	3.378151858	0.5727818211
13	0.5	0.1316199604	21.1635993294	-21.0319790015	23.5627183885	17.5627183885	3.5498620712	0.6065337451
14	0.5	-0.6587523319	18.5306420316	-19.1893939607	21.7374237093	15.7374237093	3.7328432995	0.6900845534
15	0.5	-1.3324082435	17.4435524059	-18.7759575855	17.577712981	11.577712981	3.7588938957	0.7058536065
16	0.5	-1.82233882117589	16.7687664111	-18.5902308244	13.7241816442	7.7241816442	3.7195958837	0.7320765923
17	0.5	-2.41278778604749	15.0114276344	-17.4223873441	12.5313807886	6.5313807886	3.8358058434	0.7835194306
18	0.5	-2.48804820981707	13.6912514459	-16.1780959509	11.7126080517	5.7126080517	3.9570966584	0.872948177
19	0.5	-2.57811959673973	12.6971769065	-15.2750259208	10.5807295124	4.5807295124	4.0486901847	0.9354984334
20	0.5	-2.56947013462752	12.0307337107	-14.5972320808	9.6426960906	3.6426960906	4.1291246205	1.021619298
21	0.5	-2.6191237634	11.5674652269	-14.1865876055	8.6360077258	2.6360077258	4.1804132323	1.0708449805
22	0.5	-2.6650119491	11.2888903976	-13.9538578978	7.9817709557	1.9817709557	4.2212628839	1.1224592089
23	0.5	-2.7434317936	10.8113598488	-13.5547904043	7.5059104153	1.5059104153	4.2836544345	1.192708383
24	0.5	-2.812165972	10.5606463266	-13.3728112662	7.1634268465	1.1634268465	4.3215380011	1.241119094
25	0.5	-2.8773449418	10.254821224	-13.1321652332	6.8617042673	0.8617042673	4.3664410346	1.285713137
26	0.5	-2.9316998837	10.0400328447	-12.9717326541	6.6975848728	0.6975848728	4.4017530277	1.3257151531
27	0.5	-2.9771853843	9.8463924346	-12.8235778128	6.5003535417	0.5003535417	4.4326181971	1.3565309813
28	0.5	-3.0127824124	9.6769468931	-12.6897292783	6.4154164375	0.4154164375	4.4630269224	1.389860628
29	0.5	-3.0412271065	9.5194809787	-12.5607080761	6.3036513393	0.3036513393	4.4911384878	1.4177325011
30	0.5	-3.0628104634	9.4088412927	-12.4716518055	6.2528267514	0.2528267514	4.5129100718	1.4424090758
31	0.5	-3.0796938577	9.294036872	-12.3737306979	6.1864744911	0.1864744911	4.535443324	1.4653712238




==> 12C_2+_I_T2_19fm.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar
0.65	-3.1270846493	8.9623542921	-12.0894389414	6.0754964572	0.0754964572	4.6131063536	1.5600164415
0.7	-3.1282073079	8.9643310943	-12.0925383964	6.097101277	0.097101277	4.6129725309	1.560431485
0.75	-3.1291992445	8.9473788641	-12.0765786797	6.1276202528	0.1276202528	4.6166945966	1.5636147675
0.8	-3.1305345949	8.9836649366	-12.1141995317	6.1664006897	0.1664006897	4.6086408521	1.5555165323
0.85	-3.1350588287	8.9816658937	-12.1167247224	6.1996512976	0.1996512976	4.610610922	1.5588137623
0.9	-3.1389455656	8.9859399763	-12.1248855419	6.2499243115	0.2499243115	4.6114362669	1.5610858708
0.95	-3.1377281766	9.0149085002	-12.152636672	6.3137840097	0.3137840097	4.6040871842	1.551329217
1	-3.1372409623	9.0106480546	-12.1478890169	6.3600155906	0.3600155906	4.6031636989	1.5502143571
1.05	-3.1416886419	9.0026741597	-12.1443725362	6.411127883	0.411127883	4.6055981777	1.5605390528
1.1	-3.1539384272	9.0674131949	-12.2213613219	6.4845912463	0.4845912463	4.5861006294	1.543328203
1.15	-3.1838830993	9.1452001552	-12.3290930322	6.5727246131	0.5727246131	4.5702878624	1.5336012936
1.2	-3.2334205809	9.2583341346	-12.4917643589	6.7040700929	0.7040700929	4.5544935631	1.5262497898
1.25	-3.2990092085	9.3097283782	-12.6087375867	6.8375818858	0.8375818858	4.5595307593	1.5388629058
1.3	-3.3579147448	9.4748019345	-12.8327166793	6.9924553188	0.9924553188	4.5439438398	1.52419457
1.35	-3.3962211213	9.5745345297	-12.9707557221	7.1426557262	1.1426557262	4.5439292092	1.5226147065
1.4	-3.3920542447	9.6217295675	-13.0137806991	7.2899479121	1.2899479121	4.5478310342	1.5147790689
1.45	-3.3431337771	9.5138672715	-12.8569980542	7.384173243	1.384173243	4.5762147102	1.5288711078
1.5	-3.2488624933	9.4011547228	-12.6500165231	7.4484166911	1.4484166911	4.5928525631	1.5255496386
1.55	-3.131830266	9.1827778565	-12.314603878	7.4805563806	1.4805563806	4.6252921652	1.5463239508
1.6	-3.0103513883	9.0334652307	-12.0438166206	7.5364921727	1.5364921727	4.6353003477	1.5502100581
1.65	-3.0103513883	9.0334652307	-12.0438166206	7.5364921727	inf	4.6353003477	1.5502100581
1.7	-2.9234454108	8.9414610057	-11.8649064757	7.5897006612	inf	4.6358975966	1.5642344418
1.75	-2.8953364729	9.0379334581	-11.9332699615	7.7174089886	inf	4.6021128798	1.5622114482
1.8	-3.0867172734	9.7424640053	-12.8291813223	8.2561849304	inf	4.450365237	1.5001897317
1.85	-3.3094805711	10.1168753529	-13.4263559276	8.5821754596	inf	4.3720458104	1.4658713819
1.9	-3.6007530015	10.4537184799	-14.054471519	8.8891919431	inf	4.2930419896	1.4230896343
1.95	-3.9651081241	10.8027257657	-14.7678339125	9.1438014587	inf	4.2140660889	1.3885556438
2	-4.4179997344	11.4295115482	-15.8475113161	9.4497397003	inf	4.1038238118	1.3394011254
2.05	-4.9991287271	12.6454752769	-17.6446040174	9.981534239	inf	3.9389379382	1.2564307491
2.1	-5.7429515243	14.5141968949	-20.1900171178	11.0461414817	inf	3.7352409216	1.128877776
2.15	-6.5992677193	16.3167448995	-22.9158322353	12.1067973779	inf	3.5656780223	0.9622786508
2.2	-7.4278183191	17.3807031269	-24.8085214691	13.1078915866	inf	3.4819569997	0.8307442028
2.25	-8.106705473	17.739303428	-25.8460089808	13.7901203041	inf	3.4615773757	0.7399460998
2.3	-8.5796143589	17.6351316301	-26.2147460762	14.195222723	inf	3.477977416	0.6823244753
2.35	-8.8372298266	17.2310841524	-26.0683139811	14.3703228937	inf	3.5162044215	0.651128804
2.4	-8.8953521593	16.6436955026	-25.5390476979	14.3604885479	inf	3.5669003177	0.6390867792
2.45	-8.7827763379	15.9138949962	-24.6966711379	14.1681686273	inf	3.6263354447	0.6454435576
2.5	-8.5360133709	15.085647842	-23.6216612306	13.8051539034	inf	3.6905555928	0.6671786379
2.55	-8.1982109077	14.1494218723	-22.3476328007	13.2379814801	inf	3.7585147215	0.7089330998
2.6	-7.8214574746	13.1231232965	-20.9445808026	12.4572074564	inf	3.8263435838	0.7733106024
2.65	-7.4723494916	12.0846733096	-19.5570228881	11.5145156418	inf	3.8840779765	0.8603813344
2.7	-7.2387475679	11.27163111	-18.5103787511	10.628661979	inf	3.9071008134	0.960409816
2.75	-7.2234692782	11.172622854	-18.3960921478	10.323663159	inf	3.8540868833	1.0331068349
2.8	-7.4849016589	11.9484956738	-19.4333973356	10.9510090806	inf	3.7296306149	1.0317537246
2.85	-7.950951011	12.8954456967	-20.8463967182	12.0301127067	inf	3.6195393019	0.9706313322
2.9	-8.478172831	13.4655785242	-21.943743144	12.9709769007	inf	3.5675148378	0.9056196976
2.95	-8.9656788988	13.6700253202	-22.635704232	13.6533833438	inf	3.5596615514	0.8586310108
3.0	-9.367153391	13.6441877195	-23.0113411144	14.1364446677	inf	3.5772879274	0.8287491999
3.05	-9.6663547674	13.487120016	-23.1534748686	14.4873042445	inf	3.6091465128	0.8110190506
3.1	-9.8610114036	13.2570533948	-23.1180648866	14.7503026373	inf	3.6491274971	0.8009848618
3.15	-9.955261678	12.9860087321	-22.9412704187	14.9537357301	inf	3.6941941541	0.7964190973
3.2	-9.9561989458	12.6874851599	-22.6436841159	15.1074061035	inf	3.7431146946	0.7964695899
3.25	-9.8722145029	12.3765606466	-22.2487752413	15.2271388603	inf	3.7944969071	0.7996118916
3.3	-9.7121559978	12.064175318	-21.7763314079	15.3246518501	inf	3.8472249697	0.8042654297
3.35	-9.4848748893	11.7449207489	-21.2297957132	15.393024399	inf	3.9020874489	0.8121344448
3.4	-9.1989802612	11.4314902902	-20.6304705632	15.4487637699	inf	3.9576997208	0.8209959663
3.45	-8.8626974534	11.1194451409	-19.9821113438	15.4854866792	inf	4.014620708	0.8318691821
3.5	-8.4837951629	10.8134494017	-19.297244645	15.5099428104	inf	4.0723332107	0.8439042479




==> 12C_3-_I_A2_050.txt <==
L	a 	E	Kin	Pot	J	dJ	ravg	sigmar
4	0.5	606.841986385	316.1005285917	290.7414532289	22.5062781963	10.5062781963	0.9015218701	0.27226546
5	0.5	445.6129750606	208.6104064539	237.0025619149	20.7589284512	8.7589284512	1.1270744574	0.311960962
6	0.5	322.5055353498	160.2827702291	162.2227596418	28.4955857357	16.4955857357	1.4576938695	0.3909496519
7	0.5	236.2556945288	126.626329503	109.6294037763	29.7288759686	17.7288759686	1.7083952993	0.3888326928
8	0.5	162.6775301306	107.2223942691	55.4551357709	37.0937676167	25.0937676167	2.0488100526	0.4532284547
9	0.5	112.5025990375	87.5774271344	24.9251718189	36.2771959544	24.2771959544	2.2814860495	0.4459052024
10	0.5	74.9977149262	72.1487463500	2.84896848700	37.2087064896	25.2087064896	2.5633192073	0.507076094
11	0.5	48.9900328809	63.0663366024	-14.0762994649	inf	inf	2.8575704775	0.5067452141
12	0.5	32.4705516813	47.8426184472	-15.3718738618	27.472690306	15.472690306	2.971104773	0.5662506605
13	0.5	20.8312794078	38.9868295389	-18.1554328494	21.476644140	9.4766441400	3.1118017618	0.5820642836
14	0.5	13.5070493339	32.6429021989	-19.135646557	19.1302293004	7.1302293004	3.2701280698	0.6342298798
15	0.5	8.3574091209	27.7437009338	-19.3862562957	16.8531421864	4.8531421864	3.4060888197	0.6661969178
16	0.5	5.1608022533	23.9725312952	-18.8117112556	16.0297154136	4.0297154136	3.5409901487	0.7275870724
17	0.5	2.8891600141	21.1356344408	-18.2464689138	14.6771397286	2.6771397286	3.6460605471	0.7647721966
18	0.5	1.4684141306	18.7798963696	-17.3108304011	14.6102012913	2.6102012913	3.7763620356	0.8351906122
19	0.5	0.4175131256	17.3339400583	-16.9163453921	13.4927900761	1.4927900761	3.8376484016	0.8564478023
20	0.5	-0.2524227004	16.1542232856	-16.406459624	13.2635376552	1.2635376552	3.9061613894	0.902765794
21	0.5	-0.7362446259	15.0661456646	-15.8023394326	12.9235577964	0.9235577964	3.9862674443	0.9463048481
22	0.5	-1.0601216519	14.1622676509	-15.2223902307	12.8891920322	0.8891920322	4.0674426678	1.0013251399
23	0.5	-1.286105422	13.5464966798	-14.8326030276	12.6488484932	0.6488484932	4.1223641539	1.0374732807
24	0.5	-1.4408067349	13.1067123127	-14.5475091361	12.5493822072	0.5493822072	4.1665782277	1.0729905586
25	0.5	-1.5500339103	12.6585172546	-14.208552139	12.4235101745	0.4235101745	4.2180588253	1.1108962669
26	0.5	-1.6255703979	12.384473142	-14.0100436327	12.3653260091	0.3653260091	4.2517810068	1.1415825935
27	0.5	-1.6788921524	12.148578677	-13.8274708019	12.2679147452	0.2679147452	4.282622395	1.168194083
28	0.5	-1.7160845361	11.9670692568	-13.6831538951	12.2332749411	0.2332749411	4.3090477671	1.1943771345
29	0.5	-1.7425450829	11.8122953732	-13.5548404457	12.1736709700	0.1736709700	4.3326788623	1.2171600668
30	0.5	-1.7611123027	11.7017563855	-13.4628686821	12.1503913100	0.1503913100	4.3511229844	1.2375788378
31	0.5	-1.7744377658	11.6143871465	-13.3888249078	12.1118236584	0.1118236584	4.3662409109	1.2542980014




==> 12C_3-_I_A2_19fm.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar
0.65	-1.8071287927	11.3540094911	-13.161138284	12.0587732727	0.0587732727	4.4213539165	1.3303928081
0.7	-1.8082923689	11.3535746868	-13.161867054	12.0770471423	0.0770471423	4.4217585882	1.3314220921
0.75	-1.8097061749	11.3642997671	-13.1740059119	12.1011353487	0.1011353487	4.4196080213	1.3289102175
0.8	-1.8114945415	11.331036484	-13.1425356065	12.1361515539	0.1361515539	4.4275178609	1.3384381877
0.85	-1.8156686609	11.3723797601	-13.188048501	12.1612785166	0.1612785166	4.4195798197	1.3301669496
0.9	-1.8190885639	11.3791371551	-13.1982257198	12.1993437284	0.1993437284	4.4191847732	1.3309667116
0.95	-1.8195603011	11.3993739647	-13.2189342496	12.2461372205	0.2461372205	4.4137454205	1.3225972174
1	-1.8213953219	11.3873487874	-13.208942507	12.287034232	0.287034232	4.4151607419	1.3257442089
1.05	-1.8316288272	11.3385568368	-13.1701918547	12.3259911722	0.3259911722	4.4249869319	1.3427157597
1.1	-1.8525202218	11.4394189313	-13.2919391531	12.3839801393	0.3839801393	4.4047526354	1.325541145
1.15	-1.8905926276	11.5375325118	-13.4281251392	12.4511559319	0.4511559319	4.3906500832	1.3174682864
1.2	-1.9442184208	11.6642890317	-13.6085144774	12.5439624413	0.5439624413	4.377583661	1.311800376
1.25	-2.0055442809	11.8106786818	-13.816229295	12.6348511991	0.6348511991	4.3671601136	1.3095338479
1.3	-2.0536521612	12.018957669	-14.0726192607	12.7339868237	0.7339868237	4.3445880256	1.2815623342
1.35	-2.0717165287	12.0311523978	-14.102869889	12.8319125062	0.8319125062	4.3600898497	1.2959354884
1.4	-2.0405162598	12.0337328108	-14.0742500329	12.9172601744	0.9172601744	4.3655677817	1.2819821113
1.45	-1.9572387208	11.8028504291	-13.7600901194	12.9656556105	0.9656556105	4.4065008153	1.3075577371
1.5	-1.8265385098	11.5062401406	-13.3327796152	12.9781900935	0.9781900935	4.4447125002	1.3201046483
1.55	-1.6735012341	11.1149986853	-12.7885008896	12.9559161433	0.9559161433	4.4935523321	1.3529048807
1.6	-1.5239765699	10.7984641526	-12.3224416735	12.9346127429	0.9346127429	4.5172798554	1.3606702137
1.65	-1.4197268734	10.5016586353	-11.9213864769	12.9089689361	0.9089689361	4.5412090242	1.3930183559
1.7	-1.3918645943	10.3967379528	-11.7886035183	12.9362255671	0.9362255671	4.5318547063	1.41440656
1.75	-1.4673413	10.5777134004	-12.0450556733	13.0438644947	inf	4.4694395284	1.3971607843
1.8	-1.6743313842	10.9746238934	-12.6489562381	13.2356184914	inf	4.3793637731	1.3786877707
1.85	-2.0196898508	11.5342988812	-13.5539896935	13.4724196861	inf	4.2681466041	1.3477791431
1.9	-2.510219947	12.3180052015	-14.8282261002	13.6911753901	inf	4.1196160241	1.2811661669
1.95	-3.167501866	13.2888764354	-16.4563792609	13.8101916717	inf	3.9513922254	1.2068013209
2	-4.0201167272	14.5275600267	-18.5476776897	13.8476156084	inf	3.7632604713	1.1104391184
2.05	-5.065506146	15.9797052551	-21.045212355	13.9051007721	inf	3.5777069605	0.9855945606
2.1	-6.2108155285	17.1585696829	-23.3693861508	14.0541527541	inf	3.4513878629	0.8619134748
2.15	-7.3084585187	17.8169078213	-25.1253672623	14.2595571799	inf	3.392479031	0.7605284341
2.2	-8.2397836569	18.0458331643	-26.2856177486	14.4651492077	inf	3.3787714956	0.6806325877
2.25	-8.9437104791	17.9365894598	-26.8803008808	14.6300825823	inf	3.3965012755	0.6253289232
2.3	-9.403102214	17.6330127942	-27.0361159233	14.7474449347	inf	3.4312344035	0.584659385
2.35	-9.6264403823	17.1624105997	-26.7888510718	14.7997274521	inf	3.4801562564	0.5621398512
2.4	-9.6355638407	16.6088546005	-26.244418534	14.7984685963	inf	3.5366109499	0.5503059394
2.45	-9.4587292574	16.0082271726	-25.4669565203	14.7480794429	inf	3.5979853564	0.5465005771
2.5	-9.1266773883	15.3729719938	-24.4996494753	14.6496760032	inf	3.6636405846	0.551382084
2.55	-8.6704948934	14.7262689431	-23.3967639282	14.5102894459	inf	3.7319523057	0.5624071592
2.6	-8.1204154787	14.0660096367	-22.186425208	14.3306758551	inf	3.8035668886	0.5821467446
2.65	-7.5051675162	13.4140124643	-20.9191800729	14.1239209322	inf	3.8769763999	0.6077010709
2.7	-6.8516100875	12.7616187009	-19.6132288833	13.8951077929	inf	3.9538430216	0.6436776772
2.75	-6.1845094805	12.1320558131	-18.3165653886	13.6676478759	inf	4.0327491926	0.6870131626
2.8	-5.5263122716	11.5231241973	-17.0494365643	13.4651314498	inf	4.1159268185	0.7433527679
2.85	-4.8968083059	10.9517425163	-15.8485509165	13.3233586216	inf	4.2035800399	0.8125736282
2.9	-4.3126281787	10.423385434	-14.7360137044	13.2845414471	inf	4.2986925177	0.9000284773
2.95	-3.7866414555	9.9411987458	-13.7278402915	13.3941547438	inf	4.4059596197	1.0125976946
3	-3.3276439606	9.4819395691	-12.8095835233	13.7058566957	inf	4.5404001202	1.1770772328
3.05	-2.9409813926	9.0114835419	-11.952464835	14.2871773836	inf	4.7284135157	1.4292760745
3.1	-2.6308904586	8.4377374977	-11.068628055	15.3198869797	inf	5.0458330076	1.8601114871
3.15	-2.403517786	7.6454041356	-10.048921482	17.2349861104	inf	5.6437649473	2.5525702615
3.2	-2.2600906316	6.7354724327	-8.9955623806	20.185655442	inf	6.5437284249	3.3081652085
3.25	-2.1752268069	6.0114892785	-8.1867161843	23.346404488	inf	7.4548752488	3.8513151528
3.3	-2.1093299441	5.6167555065	-7.7260855489	25.5474793612	inf	8.0531910264	4.1291957417
3.35	-2.0379995524	5.3920206397	-7.4300202669	26.9263477356	inf	8.4243221158	4.2841804302
3.4	-1.9515397985	5.2120223614	-7.1635622384	28.0512255396	inf	8.7361518779	4.4211379905
3.45	-1.8471036899	5.0680497261	-6.9151535144	28.7997091625	inf	8.9689097412	4.5244909378
3.5	-1.7247938305	4.9349115256	-6.6597046679	29.3298592019	inf	9.1662310925	4.6144187031




==> 12C_3-_I_MAVG_050.txt <==
L	E	Kin	Pot	J	dJ	ravg	sigmar
4	480.738743215300	228.268914142800	252.469825023629	23.2208916009000	11.2208916009000	1.05812813371429	0.326961895257143
5	359.580887570757	150.707606347329	208.873273757500	21.6116918295286	9.61169182952857	1.24450557098571	0.314520133557143
6	241.992579186600	117.801838898686	124.190732907357	28.5996203223286	16.5996203223286	1.63730837610000	0.394913030842857
7	172.329184734329	93.7688866532143	78.5602973800714	30.9459557839143	18.9459557839143	1.86863698622857	0.357107032114286
8	107.009032714829	78.6248438541428	28.3844073750286	35.3029649057000	23.3029649057000	2.23891588268571	0.416483666214286
9	68.4413249118571	63.2989339536286	5.14240187168572	34.8157245554857	22.8157245554857	2.45842676208571	0.399698707185714
10	40.1462931928429	50.2402753874429	-10.0939005244143	32.2270723758429	20.2270723758429	2.75003295508571	0.477904190257143
11	22.8394318366286	40.9290461423571	-18.0896122211714	30.2559936609571	18.2559936609571	2.95367286278571	0.485725738485714
12	12.7230527759143	32.6134565405571	-19.8903443794429	25.4101394262143	13.4101394262143	3.17838640352857	0.566500861228571
13	6.16846833025714	26.9975035808571	-20.8289093422714	22.4625244122429	10.4625244122429	3.34689865175714	0.591352605842857
14	3.15907256942857	22.8370179215714	-19.6779188999286	21.0080755267429	9.00807552674286	3.54888062002857	0.672869957800000
15	1.04635998972857	19.7393790710000	-18.6930137253000	19.2073015918857	7.20730159188572	3.69184767424286	0.713910897542857
16	0.305233067257143	17.5395463428714	-17.2343130441143	18.0130518719571	6.01305187195714	3.83480840707143	0.798899832400000
17	-0.382836551722983	16.0230814454000	-16.4059696518429	16.3743177390143	4.37431773901428	3.92125007631429	0.843232806014286
18	-0.651775704828571	15.0233232984571	-15.6749793244571	15.2373189606429	3.23731896064286	4.00262739514286	0.912998491042857
19	-0.9629075812000	14.2232043654143	-15.1860784079000	14.1039536122857	2.10395361228571	4.05838622120000	0.949627873400000
20	-1.13191997585714	13.6399142635714	-14.7718098333714	13.5489144378857	1.54891443788571	4.11715579965714	1.006617221500000
21	-1.30204324735714	13.2179227241000	-14.5199473294000	12.9558883534286	0.955888353428573	4.15253034165714	1.03535030951429
22	-1.4202735902000	12.8771522952143	-14.2974114033429	12.7448120786000	0.744812078600003	4.19227668287143	1.07809098897143
23	-1.51908564194286	12.6144309086429	-14.1334522062429	12.4261842101000	0.426184210099999	4.21892790794286	1.10270535141429
24	-1.58867979387143	12.2427032020000	-13.8313027375429	12.3663709371000	0.366370937100001	4.27208848514286	1.152442190500000
25	-1.65886615315714	12.0534154270857	-13.7122758305714	12.2649450575000	0.26494505750000	4.29508591467143	1.17242383347143
26	-1.70145870827143	11.8591015933286	-13.5605572152143	12.2398068696286	0.239806869628572	4.32677416024286	1.20689854880000
27	-1.73374100227143	11.7602979375286	-13.4940389048857	12.1674193835857	0.167419383585715	4.34116051664286	1.22243439945714
28	-1.75591797235714	11.6295554874000	-13.3854745635714	12.1514355933429	0.151435593342857	4.36515304200000	1.25098315718571
29	-1.77235715214286	11.5696265039429	-13.3419835544857	12.1089836256571	0.108983625657144	4.37500008905714	1.26225028635714
30	-1.78347585524286	11.4798955341571	-13.2633710974429	12.1004954979714	0.100495497971428	4.39316620720000	1.28514439254286
31	-1.79158283912857	11.4397043444429	-13.2312872298571	12.0732345707571	0.073234570757142	4.40141933990000	1.29675572858571



==> 12C_3-_I_MAVG_19fm.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar	
0.65	-1.80982332464286	11.3183085282714	-13.1281318532429	12.0665514328286	0.066551432828572	4.43227298782857	1.35016071984286
0.7	-1.81120967848571	11.3234911769143	-13.134700827300	12.0889602251857	0.088960225185714	4.43129669777143	1.34920332901429
0.75	-1.81311229000000	11.3239740059000	-13.1370862478429	12.1169592246429	0.116959224642857	4.43180575520000	1.35085664421429
0.8	-1.81611346887143	11.3299598776429	-13.1460739413286	12.1525007303571	0.152500730357144	4.43074329054286	1.3493224028
0.85	-1.82149812937143	11.3605698832571	-13.1820665861143	12.1871265525143	0.187126552514286	4.42471305592857	1.34183252322857
0.9	-1.82747956368571	11.3404851256143	-13.1679462513714	12.2379179413571	0.237917941357143	4.43437717121429	1.36179838441429
0.95	-1.83074923892857	11.4178077547143	-13.2484832171286	12.2750282811286	0.275028281128572	4.41950237991429	1.3435806373
1	-1.8323412161000	11.4260413779571	-13.2586526199714	12.3320485278143	0.332048527814285	4.41204103431429	1.32447941472857
1.05	-1.83508326801429	11.4005683502571	-13.2356025793143	12.3734038115857	0.373403811585714	4.41512889015714	1.33216154481429
1.1	-1.84487375001429	11.4097771517429	-13.2546153809857	12.4230855389429	0.423085538942859	4.41023528587143	1.33347099562857
1.15	-1.87188715792857	11.4113353950429	-13.2830786178286	12.4858208008429	0.485820800842857	4.41346354878572	1.35277683161429
1.2	-1.92546338328571	11.5575731752286	-13.4829942698000	12.5745043806286	0.57450438062857	4.38712392804286	1.3280119872
1.25	-2.00693545632857	11.6979176893429	-13.7047400841429	12.6743859279286	0.67438592792857	4.37690052902857	1.33949498757143
1.3	-2.10904622627143	12.0613986177857	-14.170383547200	12.8175328818714	0.817532881871429	4.32313401134286	1.28312502837143
1.35	-2.21166521062857	12.2726503667143	-14.4843154636143	12.9629568389286	0.962956838928571	4.31048383630000	1.28143048402857
1.4	-2.28874877532857	12.4886979239429	-14.7774489377286	13.1075583960714	1.10755839607143	4.29390187010000	1.26198315657143
1.45	-2.31814049924286	12.5713819077714	-14.8895230018571	13.2207244379143	1.22072443791429	4.29449013655714	1.25195108178571
1.5	-2.28611808832857	12.5078945362714	-14.7939997959143	13.2992062330286	1.29920623302857	4.30846781537143	1.24709623815714
1.55	-2.19858779027143	12.3061950294714	-14.5047693482429	13.3383330448857	1.33833304488572	4.33409503044286	1.25401142445714
1.6	-2.07733696472857	12.0662803013857	-14.1436156111857	13.3536452727714	1.35364527277143	4.35579435848571	1.26116679762857
1.65	-1.9627994725000	11.8519881256000	-13.8147881661857	13.3471274466714	1.34712744667143	4.37089211284286	1.27849748818571
1.7	-1.90016267527143	11.8247267347286	-13.7248897717714	13.3635864683286	1.36358646832857	4.35802650824286	1.29031062284286
1.75	-1.9327656359000	12.1082549631857	-14.0410209170857	13.4188228038714	1.41882280387143	4.30314689881429	1.28182376997143
1.8	-2.08999819718571	12.6969306328143	-14.7869289133857	13.5111295439857	1.51112954398572	4.21282717957143	1.25639252787143
1.85	-2.36286748438571	13.3442870388571	-15.7071510217286	13.6015640650857	1.60156406508571	4.11771747197143	1.21618235047143
1.9	-2.71384563747143	13.8714686580143	-16.585314757800	13.6202457073000	inf	4.03239021954286	1.16327477111429
1.95	-3.11054060350000	14.1815004329429	-17.2920416029857	13.5633197004000	inf	3.97035302301429	1.1221796675
2	-3.54821490495714	14.4604859991429	-18.008697028200	13.5173814258286	inf	3.91237759088571	1.08564528835714
2.05	-4.04699864291429	14.9168151011429	-18.9638142588857	13.6462849911429	inf	3.84243183382857	1.0434586011
2.1	-4.62563363727143	15.6352134237571	-20.260847420700	14.0850585526714	inf	3.76107358237143	0.9857449164
2.15	-5.24555351891429	16.2502849312143	-21.4958376196143	14.6283831412857	inf	3.70639995067143	0.920781317714286
2.2	-5.81161917771429	16.4699353851143	-22.2815548200714	15.0497484699714	inf	3.69470741991429	0.868991539085714
2.25	-6.25319694842857	16.3382613002429	-22.5914477032714	15.3280811702143	inf	3.71436766437143	0.8383300554
2.3	-6.54563132698571	15.9804364440429	-22.5260681580429	15.4922012025571	inf	3.75119671567143	0.824257419071428
2.35	-6.69361200131429	15.4644922586286	-22.1581043589143	15.5496803212857	inf	3.79738591254286	0.825138415328571
2.4	-6.7186430828000	14.8622105593000	-21.5808540341286	15.5067096283000	inf	3.84399819215714	0.835831367757143
2.45	-6.65360557258571	14.2141012135714	-20.8677071870857	15.3500780462000	inf	3.88315116430000	0.8550043528
2.5	-6.54128510254286	13.5809190959714	-20.122203547200	15.0495890704286	inf	3.90274149051429	0.877457365842857
2.55	-6.43649971802857	13.0293903264286	-19.4658886354286	14.5470337006000	inf	3.88884046988571	0.8975168276
2.6	-6.41425167097143	12.6711467391000	-19.0853984484143	13.8125650146857	inf	3.82279433782857	0.906138334485714
2.65	-6.57231337324286	12.6688633321286	-19.2411771418286	13.0081896895571	inf	3.69977374587143	0.886390172028571
2.7	-6.96205559304286	12.8981742688714	-19.8601999896857	12.5051831483714	inf	3.58195123014286	0.841164761242857
2.75	-7.50831303007143	13.0716814926714	-20.5799947756714	12.3894219817714	inf	3.52134825242857	0.800418000442857
2.8	-8.09455686734286	13.1106596135143	-21.205216625800	12.5030804827857	inf	3.50839137752857	0.774851658971429
2.85	-8.64161049595714	13.0226334477286	-21.6642440191286	12.7003702057857	inf	3.52500120211429	0.762565554071429
2.9	-9.11019762378571	12.8421643445714	-21.9523622452429	12.9108466439000	inf	3.55905651462857	0.761379995242857
2.95	-9.48516444480000	12.6025842212000	-22.0877439556429	13.1175283708857	inf	3.60437736448571	0.769745496028571
3	-9.76374283235714	12.3248558836857	-22.0885983944714	13.3250840009429	inf	3.65937042914286	0.789637704728571
3.05	-9.94924913372857	12.0173275377857	-21.9665766446571	13.5410554506000	inf	3.72601396147143	0.825418183357143
3.1	-10.0481527426714	11.6807926738286	-21.7289456450571	13.7983445740857	inf	3.81362675197143	0.888914007157143
3.15	-10.0688023314571	11.3060798683714	-21.3748824894429	14.1628369283714	inf	3.94303870038571	0.991414743271429
3.2	-10.0195361487714	10.9133450457714	-20.9328814531000	14.6615769058286	inf	4.11678748247143	1.10415848137143
3.25	-9.90508262095714	10.5452787552857	-20.4503615388714	15.1721175469857	inf	4.29335910842857	1.18795259284286
3.3	-9.72803432497143	10.2278008418571	-19.9558351372000	15.5354219203857	inf	4.42597402847143	1.234731970100000
3.35	-9.49287891708572	9.93721254387143	-19.4300918423571	15.7680364104429	inf	4.52694287062857	1.26497119350000
3.4	-9.20584358514286	9.66065482938572	-18.8664987506857	15.9600922957714	inf	4.61974622081429	1.29300149730000
3.45	-8.87370014085714	9.39367216941429	-18.2673724598429	16.0882211194571	inf	4.70189083838571	1.31712292270000
3.5	-8.50318706242857	9.13416014774286	-17.6373472634429	16.1778260574286	inf	4.77944115607143	1.33997866384286



==> 12C_3-_I_T1_050.txt <==
L	a 	E	Kin	Pot	J	dJ	ravg	sigmar
4	0.5	462.0256986331	213.3796541265	248.6460365806	23.7276360912	11.7276360912	1.0660336337	0.3902103042
5	0.5	347.6467479027	141.3973859959	206.2493550047	22.4030920419	10.4030920419	1.2514772404	0.3649721802
6	0.5	233.4655082514	111.6260684821	121.8394334029	28.2456941663	16.2456941663	1.6527585283	0.4376068381
7	0.5	166.0572023023	88.8496849867	77.2075122354	28.8979449009	16.8979449009	1.8783701705	0.3771830649
8	0.5	102.2773397973	75.0194295601	27.2584295374	31.8214704801	19.8214704801	2.2456046554	0.4200935189
9	0.5	64.5365233448	60.5254187478	4.0111394843	31.0946891545	19.0946891545	2.4618535804	0.3929180545
10	0.5	37.0208119598	49.0625370426	-12.0415250398	30.5027336896	18.5027336896	2.7701942457	0.4654916769
11	0.5	20.5866544325	39.8303707674	-19.2437033661	28.3136479802	16.3136479802	2.970517625	0.4655307369
12	0.5	11.500227268	32.5339092363	-21.0335981198	26.7377156984	14.7377156984	3.2257672469	0.5489898795
13	0.5	5.7570342644	27.0851315439	-21.3278329861	24.4155200995	12.4155200995	3.3999061367	0.5733764931
14	0.5	3.4212441745	22.9920659465	-19.5708194354	23.0759232239	11.0759232239	3.6062300737	0.6642857152
15	0.5	1.6957703835	19.9704134935	-18.274633041	21.1815410214	9.1815410214	3.7406028316	0.7086702803
16	0.5	1.0995071576	17.9410181312	-16.8415066645	19.5713564153	7.5713564153	3.8615172751	0.8009457359
17	0.5	0.3762642820    16.6991850993	-16.3230336684	17.3254900641	5.3254900641	3.9084871674	0.8419787021
18	0.5	-0.0455758573	15.8965452077	-15.9420494673	15.672373667	3.672373667	3.9570850435	0.9022629755
19	0.5	-0.5128202119	14.9063903646	-15.4192014124	14.5044210853	2.5044210853	4.021463321	0.9408757548
20	0.5	-0.8109918415	14.2386623363	-15.0496497094	13.7415181865	1.7415181865	4.0781867487	0.9961238876
21	0.5	-1.0712055103	13.7749595021	-14.8461414498	13.0298454627	1.0298454627	4.1087524512	1.01820253
22	0.5	-1.257054188	13.2741841007	-14.5312296273	12.774298482	0.7742984820	4.1618107602	1.0668601314
23	0.5	-1.3948078362	12.9875200451	-14.3821928999	12.377597749	0.377597749	4.185363344	1.0887857328
24	0.5	-1.4889106489	12.3760827906	-13.864826007	12.3261804841	0.3261804841	4.2698398956	1.1601975207
25	0.5	-1.5942060228	12.254915882	-13.8491094136	12.2294002115	0.2294002115	4.2767224429	1.1657629664
26	0.5	-1.6527896232	12.0252470259	-13.6780306654	12.2012430312	0.2012430312	4.3113377936	1.2026672811
27	0.5	-1.6969022698	11.8964333857	-13.5933356537	12.1338171717	0.1338171717	4.3276970053	1.2178182973
28	0.5	-1.7273079379	11.7235820756	-13.4508925705	12.1145435921	0.1145435921	4.3573277622	1.2516013135
29	0.5	-1.7502193534	11.6739968385	-13.4242159817	12.076358295	0.0763582950	4.3625827073	1.25619082
30	0.5	-1.7661606177	11.580640804	-13.3468016623	12.0658805214	0.0658805214	4.3797463168	1.2775791719
31	0.5	-1.7778934832	11.5078584971	-13.2857520957	12.0454201972	0.0454201972	4.392997561	1.2932800687



==> 12C_3-_I_T1_19fm.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar
0.85	-1.8214276696	11.4043044881	-13.2257287566	12.189923007	0.1899230070	4.414569248	1.3278807070
0.9	-1.8282257488	11.3363132245	-13.1644959507	12.2481437831	0.2481437831	4.4388375468	1.3734784285
0.95	-1.8294625703	11.4953365792	-13.3246270093	12.2642806939	0.2642806939	4.4081752951	1.3379167303
1	-1.8295391074	11.5125247016	-13.3426277421	12.3425790245	0.3425790245	4.3919604438	1.2946116955
1.05	-1.8317139722	11.4705837754	-13.3021812593	12.3871491671	0.3871491671	4.3973143258	1.3046927878
1.1	-1.8414933576	11.4042482104	-13.2456489025	12.4364675345	0.4364675345	4.4101941125	1.3352411044
1.15	-1.870805921	11.4548447552	-13.3253051199	12.4982352133	0.4982352133	4.4025003111	1.3464961937
1.2	-1.9348904407	11.6822160696	-13.6169957338	12.5821797708	0.5821797708	4.355801561	1.2921675412
1.25	-2.0375442628	11.7428119773	-13.7800807393	12.6892657342	0.6892657342	4.3719750465	1.3549983731
1.3	-2.1732614448	12.2336741194	-14.4067796547	12.8485316043	0.8485316043	4.2914603349	1.2610770611
1.35	-2.3159936196	12.5361248482	-14.8521178258	13.0021760507	1.0021760507	4.2678546633	1.2515915146
1.4	-2.4305418874	12.8019737261	-15.2325165822	13.1512410627	1.1512410627	4.2498913279	1.2328095119
1.45	-2.4859060126	12.9275386033	-15.4134455888	13.271015379	1.271015379	4.2483455147	1.2153366037
1.5	-2.4571641172	12.8499272977	-15.3070611081	13.3589846225	1.3589846225	4.2692333652	1.2109273015
1.55	-2.3455684257	12.5623206687	-14.9078572607	13.409850279	1.409850279	4.3110641524	1.2220686271
1.6	-2.1685333465	12.1947935301	-14.3633274647	13.4329715915	1.4329715915	4.3550057949	1.2371250401
1.65	-1.9699436125	11.7650901156	-13.7350346956	13.4251132493	inf	4.4044475219	1.2736920222
1.7	-1.803129291	11.4934693998	-13.2965991799	13.4132473061	inf	4.4268425521	1.310759297
1.75	-1.7337575181	11.6322111452	-13.3659696503	13.3908691681	inf	4.3903164343	1.3272919565
1.8	-1.8284155156	12.3242339679	-14.1526493122	13.371677279	inf	4.2839661491	1.3139373725
1.85	-2.0988147902	13.2333912897	-15.3321974932	13.353788284	inf	4.1546024881	1.2686993073
1.9	-2.4961336639	14.0193561692	-16.5154905555	13.2542763938	inf	4.035389284	1.1973829806
1.95	-2.9644668815	14.4395265116	-17.4039943058	13.1112656912	inf	3.9555348836	1.1440519564
2	-3.4925134691	14.8201270303	-18.3126407621	13.0699020972	inf	3.8762092943	1.0963451579
2.05	-4.1289493285	15.5809604183	-19.7099105342	13.4166009041	inf	3.7591192941	1.0381004512
2.1	-4.9492279425	17.0431484261	-21.9923768446	14.3929751883	inf	3.5889026261	0.9376164311
2.15	-5.9167086048	18.4501185876	-24.3668276186	15.5177335823	inf	3.4511460684	0.8082595185
2.2	-6.8555895365	19.1048831965	-25.9604729686	16.3010442829	inf	3.392744102	0.6997445478
2.25	-7.6255682754	19.1214458366	-26.7469891425	16.7420734182	inf	3.3895888789	0.6264998005
2.3	-8.1733545051	18.7594365519	-26.9327916171	16.9507133453	inf	3.4153164195	0.5807051601
2.35	-8.4973220366	18.1660049969	-26.6633271358	16.977410101	inf	3.4564754435	0.5557640707
2.4	-8.620952901	17.4314857763	-26.0524395094	16.8511052923	inf	3.5045748148	0.5459807589
2.45	-8.5816303355	16.5841913918	-25.1658226146	16.5517282531	inf	3.5549509614	0.5506069651
2.5	-8.4280447085	15.6399595407	-24.0680050889	16.0405926938	inf	3.6017613745	0.5692263843
2.55	-8.2236787643	14.604096469	-22.8277724398	15.2410773609	inf	3.6376819887	0.6051464481
2.6	-8.0549553616	13.5318669193	-21.586822304	14.0883498361	inf	3.6493064242	0.6589597107
2.65	-8.0329139729	12.610048244	-20.6429631483	12.6792412614	inf	3.6216550582	0.7219308894
2.7	-8.2517968163	12.1194843194	-20.371211344	11.4602244396	inf	3.5587332203	0.7692102555
2.75	-8.704503777	12.0897263796	-20.7942307121	10.8828526645	inf	3.4955614346	0.7827113523
2.8	-9.2847083195	12.2340645277	-21.518773154	10.8661821036	inf	3.4603974315	0.7740639531
2.85	-9.8805501984	12.3295075122	-22.2100577637	11.1075717546	inf	3.4554992232	0.7600747275
2.9	-10.4212871427	12.3258503368	-22.747138033	11.4143509119	inf	3.4711263176	0.7482386833
2.95	-10.871577924	12.2341881085	-23.1057549411	11.7114152135	inf	3.4998684028	0.7403171671
3	-11.2170985577	12.0766476554	-23.2937453828	11.9755639966	inf	3.5370599859	0.7360465507
3.05	-11.4548828021	11.8688123132	-23.3236957746	12.1958989999	inf	3.5802702782	0.7354924277
3.1	-11.5880175834	11.6311869527	-23.2192049533	12.3794706876	inf	3.6272260586	0.7373666119
3.15	-11.6227592494	11.3762954387	-22.9990554311	12.5346709053	inf	3.6766849805	0.7409919012
3.2	-11.5669684175	11.111362066	-22.6783312276	12.6659108805	inf	3.7280061605	0.7461363
3.25	-11.4292350412	10.8372026846	-22.2664380313	12.7682320177	inf	3.7811213224	0.7529995688
3.3	-11.2183565954	10.5614453244	-21.7798021504	12.8524389517	inf	3.8353975509	0.7610566949
3.35	-10.9430263247	10.2844148748	-21.2274419746	12.9159480239	inf	3.8908104851	0.7703263888
3.4	-10.6116769533	10.0134642144	-20.625141846	12.9714435291	inf	3.9466589717	0.7799498203
3.45	-10.2323387624	9.7437403527	-19.9760793533	13.009250867	inf	4.003492475	0.7908234469
3.5	-9.8125891487	9.4789474539	-19.2915369159	13.0357427299	inf	4.0609183169	0.8023719133




==> 12C_3-_I_T2_050.txt <==
L	a 	E	Kin	Pot	J	dJ	ravg	sigmar
4	0.5	457.4173734076	213.8809693428	243.5364040649	22.9523515788	10.9523515788	1.1024247216	0.2819456314
5	0.5	342.8376647422	140.7168933299	202.1207631245	21.1045460766	9.1045460766	1.2766776061	0.2649211441
6	0.5	223.6819980674	109.8172988718	113.864690167	28.9882246739	16.9882246739	1.6817297261	0.3535403499
7	0.5	157.2923305682	87.7356073698	69.556713726	33.3996599387	21.3996599387	1.9123176976	0.3264557791
8	0.5	93.1845598271	72.6977413432	20.4868090807	38.1875250943	26.1875250943	2.29559572	0.4006255507
9	0.5	57.6590351037	57.9796180992	-0.32059239	38.0496028235	26.0496028235	2.5139801813	0.3910771948
10	0.5	31.6546338481	44.1151900781	-12.4605656795	32.2908663575	20.2908663575	2.7921095804	0.4805927357
11	0.5	16.375342226	34.6486246973	-18.273291995	27.4022044361	15.4022044361	2.968862229	0.4989142482
12	0.5	7.3633786487	27.6166165426	-20.2532474783	23.3950461941	11.3950461941	3.200099437	0.5840952432
13	0.5	1.6922987036	22.9134336318	-21.2211445294	20.8381554824	8.8381554824	3.3722567968	0.612424826
14	0.5	-0.5524246238	19.4133418042	-19.9657758121	19.5661765717	7.5661765717	3.5844486831	0.6943342264
15	0.5	-2.0400667811	16.8402373609	-18.8803135528	18.0177819642	6.0177819642	3.7383454684	0.7350561747
16	0.5	-2.1075640851	14.9937462371	-17.1013200199	17.1158594814	5.1158594814	3.9060389585	0.8206248489
17	0.5	-2.2326029074	13.6427934597	-15.8754058813	15.9888714174	3.9888714174	4.0257428283	0.8706404464
18	0.5	-1.9647054975	12.8979103655	-14.8626254894	15.0113034774	3.0113034774	4.1235915333	0.9496699662
19	0.5	-1.8731351861	12.5031064686	-14.376199742	13.907207318	1.907207318	4.1688883946	0.9894400157
20	0.5	-1.7460138687	12.2030631835	-13.9490866938	13.4514362835	1.4514362835	4.2264563207	1.0517276979
21	0.5	-1.7214805249	12.0448116326	-13.7662891746	12.8927080965	0.8927080965	4.2517291979	1.0821799095
22	0.5	-1.7035436385	12.0517487045	-13.7552669036	12.667199024	0.667199024	4.2643539439	1.1149104629
23	0.5	-1.721023521	11.9306531818	-13.6516612388	12.4005492435	0.4005492435	4.2846803899	1.1383689936
24	0.5	-1.7377399585	11.8213205765	-13.5590440019	12.3455576334	0.3455576334	4.3095071605	1.1711707376
25	0.5	-1.7598036978	11.650214363	-13.4100168114	12.2476348645	0.2476348645	4.3391250829	1.1995938894
26	0.5	-1.7754238968	11.5178323112	-13.2932549592	12.2365309949	0.2365309949	4.3672082447	1.2329018016
27	0.5	-1.7888626847	11.4947355762	-13.2835981904	12.1675231416	0.1675231416	4.3741367352	1.2451306071
28	0.5	-1.7978058189	11.4230243094	-13.2208301128	12.161047812	0.161047812	4.3916800801	1.2692336751
29	0.5	-1.8044323073	11.3843665463	-13.1887988302	12.1200465082	0.1200465082	4.4015245464	1.2833398259
30	0.5	-1.8082456103	11.3051966472	-13.1134413377	12.1184785372	0.1184785372	4.4206005052	1.3085647981
31	0.5	-1.8109872195	11.3133225911	-13.1243098047	12.0881859151	0.0881859151	4.4215672618	1.3143839642




==> 12C_3-_I_T2_19fm.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar
0.65	-1.8127389573	11.2823672108	-13.0951061689	12.0731430815	0.0731430815	4.4411177974	1.3630254872
0.7	-1.8139033854	11.2878450283	-13.1017484083	12.0952224495	0.0952224495	4.4402092996	1.3624364968
0.75	-1.8157845823	11.2883121988	-13.1040967708	12.1241250474	0.1241250474	4.4404234266	1.3630839834
0.8	-1.8189510466	11.2948336041	-13.1137845127	12.1597197993	0.1597197993	4.4391264394	1.36124793
0.85	-1.8235117453	11.3128986528	-13.136410444	12.19294611	0.1929461100	4.4365679426	1.359672864
0.9	-1.8295303785	11.3317730169	-13.1613033959	12.2405501706	0.2405501706	4.4349809283	1.3603955646
0.95	-1.8357655535	11.3464235269	-13.1821890808	12.2954062219	0.2954062219	4.4327484512	1.3562390176
1	-1.8387919562	11.3524555845	-13.1912475355	12.3365227964	0.3365227964	4.4310817223	1.3539255359
1.05	-1.8396040441	11.3512234296	-13.1908274742	12.3754626692	0.3754626692	4.4296574406	1.3561122302
1.1	-1.8457053185	11.4054254999	-13.2511406021	12.4227386766	0.4227386766	4.4121040094	1.3343441704
1.15	-1.8667332383	11.3257603293	-13.1925032753	12.4849613447	0.4849613447	4.432031275	1.3708269846
1.2	-1.9097846467	11.3973583287	-13.3071527366	12.5770096369	0.5770096369	4.4216263841	1.3692603036
1.25	-1.976790375	11.6154364039	-13.5922363587	12.6726843646	0.6726843646	4.3850728167	1.3339786486
1.3	-2.0632956961	11.9032700991	-13.9665755352	12.8143828455	0.8143828455	4.3476563497	1.3056938937
1.35	-2.1539863623	12.0896752082	-14.2436616263	12.9674190714	0.9674190714	4.3365776715	1.306434452
1.4	-2.2296998351	12.3270771595	-14.5567809282	13.12730847	1.12730847	4.3140237751	1.284490483
1.45	-2.2706755787	12.4714023718	-14.7420780424	13.2554564393	1.2554564393	4.3032978655	1.2700300081
1.5	-2.2682652523	12.4997465734	-14.7680118773	13.3464332234	1.3464332234	4.3022873706	1.2589290381
1.55	-2.2266360069	12.4471348383	-14.673770922	13.3942881113	1.3942881113	4.3039734746	1.2529897364
1.6	-2.1705940479	12.3603724556	-14.5309617369	13.413996464	1.413996464	4.3027544231	1.2520407498
1.65	-2.1366795322	12.3889959657	-14.5256755332	13.4151944809	inf	4.2805644	1.2451293316
1.7	-2.1666287532	12.6319803303	-14.7986091148	13.4563792643	inf	4.2312677317	1.2284966363
1.75	-2.286915199	13.0944793021	-15.3813939318	13.5717625427	inf	4.1605464868	1.197909912
1.8	-2.4901364831	13.6437295442	-16.133866073	13.7424188265	inf	4.0861760122	1.1580826023
1.85	-2.7413127231	14.0585121739	-16.799824993	13.8923879725	inf	4.0306894118	1.1197997961
1.9	-2.9994328412	14.241402299	-17.2408351793	13.9625717932	inf	4.0003158869	1.0898694297
1.95	-3.237627238	14.2210156868	-17.4586430142	13.9330830525	inf	3.9914914283	1.0721001608
2	-3.4466157334	14.0784869588	-17.5250930738	13.8547826936	inf	3.998251594	1.0666808088
2.05	-3.6255454563	13.898373066	-17.5239186182	13.7896971512	inf	4.013985998	1.0681047645
2.1	-3.7736453683	13.7194930017	-17.4931384201	13.7874438499	inf	4.0364731118	1.0751505489
2.15	-3.8867634331	13.5282436448	-17.4150044064	13.8619746874	inf	4.0662941395	1.0867207448
2.2	-3.9582606592	13.309688314	-17.2679490287	13.9933190778	inf	4.1019827126	1.1010248475
2.25	-3.9839877779	13.0223007107	-17.0062885382	14.1467551182	inf	4.1451019128	1.1211606877
2.3	-3.9654178532	12.6505775528	-16.6159954439	14.2819411491	inf	4.1937311159	1.1476756894
2.35	-3.9122925057	12.19700674	-16.1092993444	14.3719348313	inf	4.2440396003	1.182178948
2.4	-3.8440263453	11.7107206619	-15.5547470589	14.3983943083	inf	4.2858839836	1.2208571194
2.45	-3.7905395814	11.245969049	-15.0365086485	14.3490940404	inf	4.3064066365	1.2622363324
2.5	-3.792728068	10.9245276853	-14.7172533628	14.1918898028	inf	4.2834219085	1.294380108
2.55	-3.9046556133	10.8890579783	-14.7937130668	13.8652381252	inf	4.1922950058	1.3015904299
2.6	-4.2048267111	11.3454722597	-15.5502990063	13.3640765798	inf	4.0026914012	1.2613141549
2.65	-4.8007613926	12.4792953762	-17.280056825	12.9652277035	inf	3.7188248822	1.1437458217
2.7	-5.7091295383	13.722382741	-19.4315123375	13.0868336423	inf	3.4812053095	0.978948295
2.75	-6.753390133	14.3668451656	-21.1202353016	13.469916001	inf	3.3766680902	0.8559262612
2.8	-7.7604869471	14.5164331714	-22.2769201181	13.8192952063	inf	3.3538735099	0.7861389952
2.85	-8.6509381902	14.4060563604	-23.0569946421	14.0855058517	inf	3.3683102351	0.7483870226
2.9	-9.3982979199	14.1647379892	-23.5630359711	14.2827774415	inf	3.4004413773	0.7283051465
2.95	-9.9982586287	13.8581088257	-23.8563675249	14.4314327373	inf	3.4416922411	0.7182230921
3	-10.4557533976	13.5207028835	-23.9764563632	14.5476797737	inf	3.4880043087	0.7140823494
3.05	-10.7797047124	13.167790761	-23.9474947846	14.6375045903	inf	3.53762446	0.7140579753
3.1	-10.9807086633	12.811416787	-23.7921255335	14.7100376587	inf	3.5892920268	0.7167289091
3.15	-11.069940262	12.4560895423	-23.5260298836	14.7669532241	inf	3.6424836713	0.7214524126
3.2	-11.0585857191	12.1079522299	-23.1665380361	14.8158834191	inf	3.6965884903	0.7275117537
3.25	-10.9575488054	11.7646179849	-22.7221668313	14.8512407626	inf	3.751758181	0.7351180969
3.3	-10.7772801815	11.4311714711	-22.2084513201	14.8810524088	inf	3.8074781734	0.7435859881
3.35	-10.5276912977	11.105074181	-21.6327655686	14.9006876886	inf	3.8639488411	0.7532129193
3.4	-10.2181114792	10.7907229337	-21.0088344928	14.9183633145	inf	3.9206982509	0.7633410099
3.45	-9.8572603363	10.4854781339	-20.3427385482	14.9300286909	inf	3.9779495675	0.7742997268
3.5	-9.4532493868	10.1891223823	-19.6423718095	14.9358983368	inf	4.0357006831	0.7861054013




==> 12C_A1_BE_075.txt <==
a	L	BEth	BEexp
0.75	4	92.1598590065378	-27.5939087441385
0.75	5	92.1598590065378	22.8275693317615
0.75	6	92.1598590065378	74.3392140683616
0.75	7	92.1598590065378	92.9582710895616
0.75	8	92.1598590065378	98.9055635896616
0.75	9	92.1598590065378	100.901892938962
0.75	10	92.1598590065378	98.9234179399616
0.75	11	92.1598590065378	97.6699956583616
0.75	12	92.1598590065378	95.7727360107615
0.75	13	92.1598590065378	94.5816686870615
0.75	14	92.1598590065378	93.5619132979616
0.75	15	92.1598590065378	92.9408436086615
0.75	16	92.1598590065378	92.5582563339616
0.75	17	92.1598590065378	92.3641599832616
0.75	18	92.1598590065378	92.2654059864616
0.75	19	92.1598590065378	92.2183774204616
0.75	20	92.1598590065378	92.1948204557616
0.75	21	92.1598590065378	92.1825968154615
0.75	22	92.1598590065378	92.1694255491616
0.75	23	92.1598590065378	92.1731663419616
0.75	24	92.1598590065378	92.1628890673616
0.75	25	92.1598590065378	92.1599





==> 2+_E_III_12fm.txt <==
L	a	E	dJ	J
4	3.0000000	5.431229	5.4763490000	11.4763490000
5	2.4000000	5.356990	11.4053590000	17.4053590000
6	2.0000000	7.648055	13.5158860000	19.5158860000
7	1.7142857	-0.412883	10.5057040000	16.5057040000
8	1.5000000	4.409261	7.8587140000	13.8587140000
9	1.3333333	-22.047861	14.2148240000	20.2148240000
10	1.2000000	5.954429	12.5554040000	18.5554040000
11	1.0909091	-34.91775	12.1151100000	18.1151100000
12	1.0000000	-10.999862	11.1029450000	17.1029450000
13	0.9230769	-32.559217	6.9628660000	12.9628660000
14	0.8571429	-18.096228	8.5513310000	14.5513310000
15	0.8000000	-36.007022	3.0603340000	9.0603340000
16	0.7500000	-20.920697	0.4326890000	6.4326890000
17	0.7058824	-30.384064	3.8954220000	9.8954220000
18	0.6666667	-22.109407	1.2285360000	7.2285360000
19	0.6315789	-21.764677	1.9116660000	7.9116660000
20	0.6000000	-20.536473	0.9028840000	6.9028840000
21	0.5714286	-19.716123	0.5100550000	6.5100550000
22	0.5454545	-19.353254	0.3286920000	6.3286920000
23	0.5217391	-19.039607	0.1832180000	6.1832180000
24	0.5000000	-18.839002	0.1092770000	6.1092770000
25	0.4800000	-18.696024	0.0641440000	6.0641440000
26	0.4615385	-18.591766	0.0374310000	6.0374310000
27	0.4444444	-18.515951	0.0215070000	6.0215070000
28	0.4285714	-18.4595094693	0.0119161380	6.0119161380
29	0.4137931	-18.4171595085	0.0059604298	6.0059604298
30	0.4000000	-18.3850504472	0.0022837644	6.0022837644
31	0.3870968	-18.3604834682	0.0000469011	5.9999530989
32	0.3750000	-18.3415382345	0.0014724581	5.9985275419
33	0.3636364	-18.3268189874	0.0024298547	5.9975701453
34	0.3529412	-18.3153047156	0.0030210268	5.9969789732
35	0.3428571	-18.3062404501	0.0035284498	5.9964715502
36	0.3333333	-18.2990617639	0.0038255993	5.9961744007
37	0.3243243	-18.2933444656	0.0040025115	5.9959974885
38	0.3157895	-18.2887666927	0.0041637548	5.9958362452
39	0.3076923	-18.285082756	0.0042633168	5.9957366832
40	0.3000000	-18.2821037971	0.0043177640	5.9956822360
41	0.2926829	-18.2796837509	0.0043643137	5.9956356863
42	0.2857143	-18.2777091651	0.0044099244	5.9955900756
43	0.2790698	-18.2760911375	0.0044371653	5.9955628347
44	0.2727273	-18.2747599898	0.0044836852	5.9955163148
45	0.2666667	-18.2736596452	0.0044382107	5.9955617893
46	0.2608696	-18.2727489623	0.0045213193	5.9954786807
47	0.2553191	-18.2719905773	0.0045045080	5.9954954920
48	0.2500000	-18.2713574102	0.0045182633	5.9954817367
49	0.2448980	-18.2708267307	0.0045560171	5.9954439829
50	0.2400000	-18.2703810611	0.0045527455	5.9954472545



==> 2+_E_III_150.txt <==
L	a	E	dJ	J
8	0.25	337.2016223766	31.5432559107	37.5432559107
9	0.25	234.8161504197	30.0910029411	36.0910029411
10	0.25	162.080463391	29.2443225556	35.2443225556
11	0.25	109.7387931277	28.0719146926	34.0719146926
12	0.25	71.5461830542	26.6312819942	32.6312819942
13	0.25	43.4482830941	25.0809499936	31.0809499936
14	0.25	22.7388014823	23.5889784885	29.5889784885
15	0.25	7.5499983532	22.3720901067	28.3720901067
16	0.25	-3.6241134155	20.1885806893	26.1885806893
17	0.25	-11.4939124118	18.6327904791	24.6327904791
18	0.25	-17.0435065799	16.0900631499	22.0900631499
19	0.25	-20.8388021164	13.9974981516	19.9974981516
20	0.25	-23.2610237623	12.0809018055	18.0809018055
21	0.25	-24.5773954401	10.4632139734	16.4632139734
22	0.25	-24.995658469	9.2300467217	15.2300467217
23	0.25	-24.719685408	8.3449079196	14.3449079196
24	0.25	-23.9735344821	7.584521724	13.584521724
25	0.25	-23.0166071523	6.1271527885	12.1271527885
26	0.25	-22.4143781363	0.7239340639	6.7239340639
27	0.25	-22.8934524454	0.579468959	5.420531041
28	1.25	-22.19535818	0.06315000	5.93685000
29	0.25	-23.0684949484	0.1756329526	6.1756329526
30	0.25	-22.619289194	0.2349406412	6.2349406412
31	0.25	-22.0018959642	0.2197140992	6.2197140992
32	0.25	-21.3325644907	0.170852609	6.170852609
33	0.25	-20.6911634708	0.1066203569	6.1066203569
34	0.25	-20.124561275	0.0428885305	6.0428885305
35	0.25	-19.6533433062	0.0092782037	5.9907217963
36	0.25	-19.2794631774	0.04451191	5.95548809
37	0.25	-18.9935765846	0.0618521953	5.9381478047
38	0.25	-18.7811252993	0.0643745893	5.9356254107
39	0.25	-18.6266042776	0.0598212112	5.9401787888
40	0.25	-18.515979393	0.0503779718	5.9496220282
41	0.25	-18.4376795646	0.0401729763	5.9598270237
42	0.25	-18.3827080578	0.0307405733	5.9692594267
43	0.25	-18.3443344776	0.0230613795	5.9769386205
44	0.25	-18.3176529786	0.016938657	5.983061343
45	0.25	-18.2991502039	0.012297559	5.987702441
46	0.25	-18.2863404597	0.0087934409	5.9912065591
47	0.25	-18.277481666	0.0063544816	5.9936455184
48	0.25	-18.271357258	0.004546331	5.995453669
49	0.25	-18.2671239425	0.003237792	5.996762208
50	0.25	-18.2641971194	0.002285616	5.997714384
51	0.25	-18.2621721648	0.0016099838	5.9983900162
52	0.25	-18.2607715991	0.0011642091	5.9988357909




==> 2+_E_II_12fm.txt <==
L	a	E	dJ	J
4	3.0000000	0.543952	0.7020080000	6.7020080000
5	2.4000000	-28.715869	6.5655240000	12.5655240000
6	2.0000000	2.232477	5.2298340000	11.2298340000
7	1.7142857	-74.113645	7.0330230000	13.0330230000
8	1.5000000	-21.433248	11.8257770000	17.8257770000
9	1.3333333	-86.308205	7.3345250000	13.3345250000
10	1.2000000	-46.164859	11.8813770000	17.8813770000
11	1.0909091	-76.319844	7.8299750000	13.8299750000
12	1.0000000	-48.651546	3.1083980000	9.1083980000
13	0.9230769	-76.106027	0.9769090000	6.9769090000
14	0.8571429	-59.790685	5.5051160000	11.5051160000
15	0.8000000	-67.642316	1.7314870000	7.7314870000
16	0.7500000	-61.296615	1.4650760000	7.4650760000
17	0.7058824	-60.887752	2.1828250000	8.1828250000
18	0.6666667	-60.03055	1.7635930000	7.7635930000
19	0.6315789	-59.273054	1.7063420000	7.7063420000
20	0.6000000	-58.994012	1.5533220000	7.5533220000
21	0.5714286	-58.710687	1.2982970000	7.2982970000
22	0.5454545	-58.539555	1.0886370000	7.0886370000
23	0.5217391	-58.417501	0.8598250000	6.8598250000
24	0.5000000	-58.329465	0.6508350000	6.6508350000
25	0.4800000	-58.2672580	0.4756490000	6.4756490000
26	0.4615385	-58.22192300	0.3395280000	6.3395280000
27	0.4444444	-58.188831000	0.2310940000	6.2310940000
28	0.4285714	-58.1644074303	0.1600110896	6.1600110896
29	0.4137931	-58.1462068478	0.1025713064	6.1025713064
30	0.4000000	-58.1325244896	0.0669997899	6.0669997899
31	0.3870968	-58.1221384821	0.0361342618	6.0361342618
32	0.3750000	-58.1142091712	0.0315523507	6.0315523507
33	0.3636364	-58.1080880066	0.0238051366	6.0238051366
34	0.3529412	-58.1033379574	0.0152189047	6.0152189047
35	0.3428571	-58.0996080286	0.0033847538	6.0033847538
36	0.3333333	-58.0966932402	0.0030263494	6.0030263494
37	0.3243243	-58.0943777469	0.0061574888	6.0061574888
38	0.3157895	-58.0925090818	0.0002516170	5.9997483830
39	0.3076923	-58.091047444	0.0000002417	5.9999997583
40	0.3000000	-58.089863936	0.0001767257	6.0001767257
41	0.2926829	-58.0888975842	0.0025431985	6.0025431985
42	0.2857143	-58.085246002	0.2230789259	6.2230789259
43	0.2790698	-58.0870346658	0.0389828809	6.0389828809
44	0.2727273	-58.0852793102	0.1049725212	6.1049725212
45	0.2666667	-58.0863720991	0.0139630651	6.0139630651
46	0.2608696	-58.0861205779	0.0019129441	6.0019129441
47	0.2553191	-58.0858504926	0.0023584939	6.0023584939
48	0.2500000	-58.0856157072	0.0011095514	6.0011095514
49	0.2448980	-58.0853208178	0.0055065082	6.0055065082
50	0.2400000	-58.0852396852	0.0006323713	6.0006323713



==> 2+_E_II_150.txt <==
L	a	E	dJ	J
8	0.25	233.7536403607	19.8403354311	25.8403354311
9	0.25	151.845891721	18.8128370657	24.8128370657
10	0.25	93.8316884572	17.2827601221	23.2827601221
11	0.25	51.8950760217	15.2761445566	21.2761445566
12	0.25	20.9930671585	12.8972004256	18.8972004256
13	0.25	-2.1928931354	10.3460598268	16.3460598268
14	0.25	-19.8752865361	7.8835393220	13.883539322
15	0.25	-33.5175091288	5.7513270019	11.7513270019
16	0.25	-44.0626474033	4.0886567823	10.0886567823
17	0.25	-52.1053500617	2.9066024373	8.9066024373
18	0.25	-58.0273424297	2.1348626303	8.1348626303
19	0.25	-62.0983733213	1.7159531540	7.715953154
20	0.25	-64.5407745682	2.7576721472	8.7576721472
21	0.25	-65.6448736078	0.7904441047	6.7904441047
22	0.25	-65.6583615816	0.8655408730	6.865540873
23	0.25	-64.9296044684	0.9097458515	6.9097458515
24	0.25	-63.783576429	0.9659669840	6.965966984
25	0.25	-62.5017794213	1.0322245922	7.0322245922
26	0.25	-61.2933910337	1.0661240770	7.066124077
27	0.25	-60.2828766351	1.0708357422	7.0708357422
28	0.25	-59.51483392	1.0109740000	7.010974
29	0.25	-58.9753830426	0.9111795208	6.9111795208
30	0.25	-58.6197466697	0.7423584457	6.7423584457
31	0.25	-58.3970230609	0.4970503334	6.4970503334
32	0.25	-58.2631562418	0.2791735791	6.2791735791
33	0.25	-58.1852470704	0.1232052615	6.1232052615
34	0.25	-58.1409731403	0.0512206852	6.0512206852
35	0.25	-58.1160578689	0.0023480451	6.0023480451
36	0.25	-58.1019798825	0.0014474672	6.0014474672
37	0.25	-58.0947713587	0.0006382673	5.9993617327
38	0.25	-58.0905918251	0.0044347111	6.0044347111
39	0.25	-58.0883195728	0.0005044554	5.9994955446
40	0.25	-58.0869738118	0.0045590614	6.0045590614
41	0.25	-58.0864063365	0.0001937900	5.99980621
42	0.25	-58.08601842	0.0026646851	6.0026646851
43	0.25	-58.0858444535	0.0002106000	6.0002106
44	0.25	-58.0853000406	0.0271899554	6.0271899554
45	0.25	-58.0856759279	0.0000160364	6.0000160364
46	0.25	-58.0853750307	0.0219107984	6.0219107984
47	0.25	-58.085627168	0.0000730620	6.000073062
48	0.25	-58.0855130804	0.0061789793	6.0061789793
49	0.25	-58.0856160389	0.0000152223	5.9999847777
50	0.25	-58.0855915991	0.0026013858	6.0026013858
51	0.25	-58.0856148623	0.0002294523	6.0002294523
52	0.25	-58.0851669486	0.0280681550	6.028068155






==> 2+_E_I_030.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar	maxPdf
4.5	0.2590331449	0.0985673125	0.1604658324	10.9290653775	4.9290653775	36.8304053772	5.9451843315	0.053578997869
4.4	-0.0282096771	3.6401925528	-3.6684022299	5.1145649389	0.8854350611	4.8465160172	1.4030893284	0.541935335519
4.3	-0.5881681104	3.9744531166	-4.562621227	5.1126369165	0.8873630835	4.5954539425	1.0654225326	0.551181542520
4.2	-1.2280826732	4.2825127785	-5.5105954518	5.1278257866	0.8721742134	4.4165412055	0.8805253352	0.556761543208
4.1	-1.9435614191	4.5851245057	-6.5286859248	5.1496471175	0.8503528825	4.2673108013	0.7538510937	0.560514520147
4.0	-2.729295348	4.8911146809	-7.6204100289	5.1730495857	0.8269504143	4.1341756951	0.6600041849	0.563163150668
3.9	-3.5777970526	5.2057852941	-8.7835823468	5.1950999955	0.8049000045	4.0109000512	0.5876748727	0.565076891239
3.8	-4.4786783288	5.5329737879	-10.0116521167	5.2139210871	0.7860789129	3.8941381056	0.5307104110	0.566468222245
3.7	-5.4181026397	5.8757993491	-11.2939019888	5.2281936641	0.7718063359	3.781929017	0.4853764472	0.567466657693
3.6	-6.3783405308	6.2369793947	-12.6153199255	5.2368710369	0.7631289631	3.6730622991	0.4492517093	0.568152182251
3.5	-7.3374226585	6.6189399913	-13.9563626498	5.2389905294	0.7610094706	3.5667777377	0.4207240684	0.568571315585
3.4	-8.2689102891	7.0238163369	-15.2927266259	5.2335262318	0.7664737682	3.4626091642	0.3987189537	0.568744780079
3.3	-9.1418189574	7.4533232463	-16.5951422038	5.2192576571	0.7807423429	3.3603089605	0.3825703206	0.568669205691
3.2	-9.9207481578	7.908478367	-17.8292265248	5.1946336573	0.8053663427	3.2598191904	0.3719564288	0.568313785220
3.1	-10.5662974456	8.3890823753	-18.9553798208	5.1576236193	0.8423763807	3.1612850055	0.3668920599	0.567610010494
3.0	-11.0359024321	8.8927739434	-19.9286763755	5.105565173	0.894434827	3.0651223272	0.3677808639	0.566429429207
2.9	-11.2853360722	9.4133738732	-20.6987099454	5.0350824193	0.9649175807	2.9721715162	0.3755237966	0.564538463842
2.8	-11.2713685814	9.9379376057	-21.2093061871	4.9423526702	1.0576473298	2.8840284704	0.3917297947	0.561503230546
2.7	-10.9566448266	10.4417779445	-21.3984227711	4.8246960977	1.1753039023	2.8037424711	0.4190158289	0.556482317830
2.6	-10.3191127542	10.8812696043	-21.2003823586	4.6867184967	1.3132815033	2.7372926414	0.4612626703	0.547760269619
2.5	-9.3707810647	11.1907299991	-20.5615110638	4.5608071268	1.4391928732	2.696374271	0.5228303331	0.531738822437
2.4	-8.1915015042	11.3201584251	-19.5116599293	4.5607149	1.4392851000	2.7008298558	0.6029482060	0.501387555159
2.3	-6.9589263739	11.398132325	-18.3570586989	4.9263315679	1.0736684321	2.7661166603	0.6811973195	0.447759134618
2.2	-5.866824287	11.819456801	-17.6862810881	5.7628953271	0.2371046729	2.8605367622	0.7251074844	0.373876144401
2.1	-4.9107211211	12.6592186117	-17.5699397328	6.673108464	0.6731084640	2.9260023573	0.7509774557	0.319456579757
2.0	-3.9107551095	13.3617388512	-17.2724939608	7.2194489667	1.2194489667	2.9760555309	0.8144217786	0.326773132227
1.9	-2.8046100722	13.0279518148	-15.8325618869	7.2078367721	1.2078367721	3.1073145386	0.9532486284	0.307446711348
1.8	-1.9395443899	11.0160521422	-12.9555965321	6.6571413023	0.6571413023	3.4248203233	1.0945097918	0.247354481813
1.7	-1.8515155253	9.4560421053	-11.3075576306	6.2214054726	0.2214054726	3.681180912	1.0503698232	0.279035803924
1.6	-2.3895692815	9.6160720714	-12.0056413528	6.1091011859	0.1091011859	3.6753845469	0.9316875180	0.291336171234
1.5	-3.0950516176	10.3889610825	-13.4840127001	6.0649840997	0.0649840997	3.562853468	0.8531381181	0.283283943677
1.4	-3.6413523523	11.1308381984	-14.7721905507	6.0268431386	0.0268431386	3.443802953	0.8246806784	0.262406132429
1.3	-3.8401489157	11.5335679984	-15.3737169141	6.004585426	0.0045854260	3.3619531738	0.8391590771	0.231505618448
1.2	-3.6901329704	11.4227960921	-15.1129290625	6.0017083743	0.0017083743	3.3425131974	0.8779970816	0.191937552601
1.1	-3.4246483501	10.9759798025	-14.4006281526	6.0060746503	0.0060746503	3.3791722507	0.9113833528	0.149867088710
1.0	-3.2995831131	10.7167317481	-14.0163148612	6.005751259	0.0057512590	3.4164883729	0.9203904669	0.146575017672
0.9	-3.2986166577	10.7435363498	-14.0421530075	6.0028774078	0.0028774078	3.4214578804	0.9149679018	0.128824211168
0.8	-3.299037487	10.7534650778	-14.0525025649	6.0005111827	0.0005111827	3.4208792038	0.9169585210	0.099788903535
0.7	-3.2905312908	10.7370498077	-14.0275810985	5.9999611965	0.0000388035	3.4218920208	0.9171970885	0.088274443273
0.6	-3.2877809159	10.7301850047	-14.0179659206	5.9993779154	0.0006220846	3.4229513567	0.9182865141	0.068448292466
0.5	-3.2876391668	10.7184465585	-14.0060857254	5.9982564275	0.0017435725	3.4251311908	0.9218108479	0.052062545078
0.4	-3.286769497	10.7269894326	-14.0137589286	5.9990984665	0.0009015335	3.4234253487	0.9188584008	0.052076783360
0.3	-3.2862445156	10.7275208068	-14.0137653222	5.999148813	0.0008511870	3.4232308863	0.9183613401	0.024659579856



==> 2+_E_I_12fm.txt <==
L	a	E	dJ	J
4	3.0000000	0.543952	0.6732880000	5.3267120000
5	2.4000000	-92.624903	0.3199070000	5.6800930000
6	2.0000000	-35.633933	0.5910170000	6.5910170000
7	1.7142857	-121.665624	0.9544350000	5.0455650000
8	1.5000000	-78.759423	0.4517760000	6.4517760000
9	1.3333333	-122.785162	1.5032890000	4.4967110000
10	1.2000000	-100.476665	0.1350600000	6.1350600000
11	1.0909091	-115.769852	1.0913090000	4.9086910000
12	1.0000000	-107.284236	0.0997320000	5.9002680000
13	0.9230769	-109.219115	0.3893610000	5.6106390000
14	0.8571429	-107.826173	0.1235910000	5.8764090000
15	0.8000000	-107.255696	0.1016460000	5.8983540000
16	0.7500000	-107.177706	0.0654270000	5.9345730000
17	0.7058824	-106.909402	0.0405710000	5.9594290000
18	0.6666667	-106.835376	0.0289640000	5.9710360000
19	0.6315789	-106.757446	0.0194680000	5.9805320000
20	0.6000000	-106.709365	0.0137050000	5.9862950000
21	0.5714286	-106.677668	0.0097270000	5.9902730000
22	0.5454545	-106.654683	0.0069800000	5.9930200000
23	0.5217391	-106.638973	0.0050800000	5.9949200000
24	0.5000000	-106.627714	0.0037340000	5.9962660000
25	0.4800000	-106.619636	0.0027750000	5.9972250000
26	0.4615385	-106.613777	0.0020820000	5.9979180000
27	0.4444444	-106.609477	0.0015760000	5.9984240000
28	0.4285714	-106.6062955815	0.0012035608	5.9987964392
29	0.4137931	-106.6039196098	0.0009266144	5.9990733856
30	0.4000000	-106.6021303918	0.0007189027	5.9992810973
31	0.3870968	-106.6007722808	0.0005618324	5.9994381676
32	0.3750000	-106.599733582	0.0004421177	5.9995578823
33	0.3636364	-106.5989334575	0.0003502015	5.9996497985
34	0.3529412	-106.5983128879	0.0002791273	5.9997208727
35	0.3428571	-106.5978284389	0.0002237991	5.9997762009
36	0.3333333	-106.5974479011	0.0001804535	5.9998195465
37	0.3243243	-106.5971472114	0.0001462870	5.9998537130
38	0.3157895	-106.5969082686	0.0001191991	5.9998808009
39	0.3076923	-106.5967173638	0.0000976035	5.9999023965
40	0.3000000	-106.5965640484	0.0000802955	5.9999197045
41	0.2926829	-106.5964403099	0.0000663526	5.9999336474
42	0.2857143	-106.5963399677	0.0000550658	5.9999449342
43	0.2790698	-106.596258227	0.0000458869	5.9999541131
44	0.2727273	-106.5961913483	0.0000383886	5.9999616114
45	0.2666667	-106.5961363983	0.0000322370	5.9999677630
46	0.2608696	-106.5960910613	0.0000271608	5.9999728392
47	0.2553191	-106.5960535277	0.0000229777	5.9999770223
48	0.2500000	-106.5960223245	0.0000194987	5.9999805013
49	0.2448980	-106.5959962929	0.0000165992	5.9999834008
50	0.2400000	-106.5959744976	0.0000141677	5.9999858323



==> 2+_E_I_150.txt <==
L	a	E	dJ	J
8	0.25	-72.579075425	1.2825312156	7.2825312156
9	0.25	-91.2972937046	1.0537739058	7.0537739058
10	0.25	-103.2934127663	0.7432443435	6.7432443435
11	0.25	-110.7756899183	0.3686886871	6.3686886871
12	0.25	-115.1455672872	0.0239215444	5.9760784556
13	0.25	-117.3484208834	0.3702817397	5.6297182603
14	0.25	-118.0403378154	0.6141770768	5.3858229232
15	0.25	-117.681457776	0.7330289937	5.2669710063
16	0.25	-116.6070427376	0.7408218212	5.2591781788
17	0.25	-115.0857427646	0.6707253393	5.3292746607
18	0.25	-113.356239773	0.5572325233	5.4427674767
19	0.25	-111.6362246249	0.4284776196	5.5715223804
20	0.25	-110.1062617265	0.3055051581	5.6944948419
21	0.25	-108.8813608979	0.2023422153	5.7976577847
22	0.25	-107.99377855	0.1252425065	5.8747574935
23	0.25	-107.4056412691	0.0731977756	5.9268022244
24	0.25	-107.0441235837	0.0408655948	5.9591344052
25	0.25	-106.8349052116	0.0220159246	5.9779840754
26	0.25	-106.719466659	0.0115325010	5.988467499
27	0.25	-106.6581594891	0.0059065188	5.9940934812
28	1.25	-106.62660439	0.0029710000	5.997029
29	0.25	-106.6107846755	0.0014738774	5.9985261226
30	0.25	-106.6030294219	0.0007255554	5.9992744446
31	0.25	-106.5993003166	0.0003578098	5.9996421902
32	0.25	-106.5975367593	0.0001797604	5.9998202396
33	0.25	-106.5967145769	0.0000946694	5.9999053306
34	0.25	-106.5963359175	0.0000544590	5.999945541
35	0.25	-106.5961633176	0.0000356422	5.9999643578
36	0.25	-106.5960853217	0.0000269079	5.9999730921
37	0.25	-106.596050329	0.0000228820	5.999977118
38	0.25	-106.5960347217	0.0000210369	5.9999789631
39	0.25	-106.5960277941	0.0000201957	5.9999798043
40	0.25	-106.5960247293	0.0000198121	5.9999801879
41	0.25	-106.5960233799	0.0000196403	5.9999803597
42	0.25	-106.5960227858	0.0000195621	5.9999804379
43	0.25	-106.5960225247	0.0000195268	5.9999804732
44	0.25	-106.5960224103	0.0000195109	5.9999804891
45	0.25	-106.5960223594	0.0000195030	5.999980497
46	0.25	-106.5960223383	0.0000195006	5.9999804994
47	0.25	-106.5960223225	0.0000194918	5.9999805082
48	0.25	-106.5960223245	0.0000194985	5.9999805015
49	0.25	-106.5960223227	0.0000194983	5.9999805017
50	0.25	-106.5960223217	0.0000194980	5.999980502
51	0.25	-106.5960223215	0.0000194981	5.9999805019
52	0.25	-106.5960223179	0.0000194915	5.9999805085



==> 2+_E_I_19fm.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar	maxPdf
4.5	0.2590331449	0.0985673125	0.1604658324	inf	inf	inf	inf	0.053578997869
4.4	-0.0282096771	3.6401925528	-3.6684022299	5.1145649389	0.8854350611	4.8465160172	1.4030893284	0.541935335519
4.3	-0.5881681104	3.9744531166	-4.562621227	5.1126369165	0.8873630835	4.5954539425	1.0654225326	0.551181542520
4.2	-1.2280826732	4.2825127785	-5.5105954518	5.1278257866	0.8721742134	4.4165412055	0.8805253352	0.556761543208
4.1	-1.9435614191	4.5851245057	-6.5286859248	5.1496471175	0.8503528825	4.2673108013	0.7538510937	0.560514520147
4.0	-2.729295348	4.8911146809	-7.6204100289	5.1730495857	0.8269504143	4.1341756951	0.6600041849	0.563163150668
3.9	-3.5777970526	5.2057852941	-8.7835823468	5.1950999955	0.8049000045	4.0109000512	0.5876748727	0.565076891239
3.8	-4.4786783288	5.5329737879	-10.0116521167	5.2139210871	0.7860789129	3.8941381056	0.5307104110	0.566468222245
3.7	-5.4181026397	5.8757993491	-11.2939019888	5.2281936641	0.7718063359	3.781929017	0.4853764472	0.567466657693
3.6	-6.3783405308	6.2369793947	-12.6153199255	5.2368710369	0.7631289631	3.6730622991	0.4492517093	0.568152182251
3.5	-7.3374226585	6.6189399913	-13.9563626498	5.2389905294	0.7610094706	3.5667777377	0.4207240684	0.568571315585
3.4	-8.2689102891	7.0238163369	-15.2927266259	5.2335262318	0.7664737682	3.4626091642	0.3987189537	0.568744780079
3.3	-9.1418189574	7.4533232463	-16.5951422038	5.2192576571	0.7807423429	3.3603089605	0.3825703206	0.568669205691
3.2	-9.9207481578	7.908478367	-17.8292265248	5.1946336573	0.8053663427	3.2598191904	0.3719564288	0.568313785220
3.1	-10.5662974456	8.3890823753	-18.9553798208	5.1576236193	0.8423763807	3.1612850055	0.3668920599	0.567610010494
3.0	-11.0359024321	8.8927739434	-19.9286763755	5.105565173	0.894434827	3.0651223272	0.3677808639	0.566429429207
2.9	-11.2853360722	9.4133738732	-20.6987099454	5.0350824193	0.9649175807	2.9721715162	0.3755237966	0.564538463842
2.8	-11.2713685814	9.9379376057	-21.2093061871	4.9423526702	1.0576473298	2.8840284704	0.3917297947	0.561503230546
2.7	-10.9566448266	10.4417779445	-21.3984227711	4.8246960977	1.1753039023	2.8037424711	0.4190158289	0.556482317830
2.6	-10.3191127542	10.8812696043	-21.2003823586	4.6867184967	1.3132815033	2.7372926414	0.4612626703	0.547760269619
2.5	-9.3707810647	11.1907299991	-20.5615110638	4.5608071268	1.4391928732	2.696374271	0.5228303331	0.531738822437
2.4	-8.1915015042	11.3201584251	-19.5116599293	4.5607149	1.4392851000	2.7008298558	0.6029482060	0.501387555159
2.3	-6.9589263739	11.398132325	-18.3570586989	4.9263315679	1.0736684321	2.7661166603	0.6811973195	0.447759134618
2.2	-5.866824287	11.819456801	-17.6862810881	5.7628953271	0.2371046729	2.8605367622	0.7251074844	0.373876144401
2.1	-4.9107211211	12.6592186117	-17.5699397328	6.673108464	0.6731084640	2.9260023573	0.7509774557	0.319456579757
2.0	-3.9107551095	13.3617388512	-17.2724939608	7.2194489667	1.2194489667	2.9760555309	0.8144217786	0.326773132227
1.9	-2.8046100722	13.0279518148	-15.8325618869	7.2078367721	1.2078367721	3.1073145386	0.9532486284	0.307446711348
1.8	-1.9395443899	11.0160521422	-12.9555965321	6.6571413023	0.6571413023	3.4248203233	1.0945097918	0.247354481813
1.7	-1.8515155253	9.4560421053	-11.3075576306	6.2214054726	0.2214054726	3.681180912	1.0503698232	0.279035803924
1.6	-2.3895692815	9.6160720714	-12.0056413528	6.1091011859	0.1091011859	3.6753845469	0.9316875180	0.291336171234
1.5	-3.0950516176	10.3889610825	-13.4840127001	6.0649840997	0.0649840997	3.562853468	0.8531381181	0.283283943677
1.4	-3.6413523523	11.1308381984	-14.7721905507	6.0268431386	0.0268431386	3.443802953	0.8246806784	0.262406132429
1.3	-3.8401489157	11.5335679984	-15.3737169141	6.004585426	0.0045854260	3.3619531738	0.8391590771	0.231505618448
1.2	-3.6901329704	11.4227960921	-15.1129290625	6.0017083743	0.0017083743	3.3425131974	0.8779970816	0.191937552601
1.1	-3.4246483501	10.9759798025	-14.4006281526	6.0060746503	0.0060746503	3.3791722507	0.9113833528	0.149867088710
1.0	-3.2995831131	10.7167317481	-14.0163148612	6.005751259	0.0057512590	3.4164883729	0.9203904669	0.146575017672
0.9	-3.2986166577	10.7435363498	-14.0421530075	6.0028774078	0.0028774078	3.4214578804	0.9149679018	0.128824211168
0.8	-3.299037487	10.7534650778	-14.0525025649	6.0005111827	0.0005111827	3.4208792038	0.9169585210	0.099788903535
0.7	-3.2905312908	10.7370498077	-14.0275810985	5.9999611965	0.0000388035	3.4218920208	0.9171970885	0.088274443273
0.6	-3.2877809159	10.7301850047	-14.0179659206	5.9993779154	0.0006220846	3.4229513567	0.9182865141	0.068448292466
0.5	-3.2876391668	10.7184465585	-14.0060857254	5.9982564275	0.0017435725	3.4251311908	0.9218108479	0.052062545078
0.4	-3.286769497	10.7269894326	-14.0137589286	5.9990984665	0.0009015335	3.4234253487	0.9188584008	0.052076783360
0.3	-3.2862445156	10.7275208068	-14.0137653222	5.9991488130	0.0008511870	3.4232308863	0.9183613401	0.024659579856
0.2	-3.2863472115	10.726439538	-14.0127867571	5.9990361061	0.0009638939	3.423455275	0.918766392	0.013473733201



==> 2+_I_E_030.txt <==
L	E	Kin	Pot	J	dJ	ravg	sigmar	maxPdf
76	-3.2863491631	10.7263784357	-14.0127276002	5.9990350705	0.0009649295	3.42347061	0.9188044137	0.016297697658
75	-3.286512576	10.7246432528	-14.0111558229	5.9988706206	0.0011293794	3.4238288863	0.9194453629	0.016296734391
74	-3.2867077679	10.722827018	-14.009534786	5.9986820807	0.0013179193	3.4241974465	0.9201031792	0.01629575454
73	-3.2869404963	10.7204375056	-14.0073779996	5.998455587	0.001544413	3.4246691661	0.9208955703	0.016294422687
72	-3.2872188699	10.7178889713	-14.0051078409	5.9981950784	0.0018049216	3.4251625969	0.9217206582	0.016293034771
71	-3.287551131	10.7147917403	-14.002342871	5.9978872139	0.0021127861	3.4257421811	0.9226224015	0.016291327811
70	-3.2879491658	10.7111430974	-13.9990922636	5.9975245043	0.0024754957	3.4264182725	0.9236820887	0.016289311023
69	-3.2884248203	10.7071167604	-13.9955415811	5.9971057219	0.0028942781	3.4271281815	0.9246918584	0.016287117414
68	-3.2889954897	10.702217671	-13.991213162	5.9966079475	0.0033920525	3.4279890689	0.9259404699	0.016284415723
67	-3.2896784057	10.6966748042	-13.9863532117	5.9960294721	0.0039705279	3.4289158539	0.9271502618	0.016281382117
66	-3.290498987	10.6902216459	-13.9807206308	5.9953494276	0.0046505724	3.4299830028	0.9285617581	0.016277851281
65	-3.2914824388	10.682707311	-13.9741897497	5.9945526132	0.0054473868	3.4311679038	0.9299610303	0.016273737126
64	-3.2926660787	10.6739296499	-13.9665957282	5.9936142175	0.0063857825	3.4325384494	0.9316103674	0.016268926743
63	-3.2940868902	10.6638454166	-13.9579323054	5.9925185592	0.0074814408	3.4340281622	0.9331698331	0.016263418385
62	-3.2957998573	10.6520979687	-13.9478978266	5.9912284722	0.0087715278	3.4357464407	0.9350148652	0.016256999697
61	-3.2978595486	10.6385340187	-13.9363935676	5.9897192471	0.0102807529	3.4376170033	0.9367170282	0.016249599967
60	-3.3003472064	10.6227980138	-13.9231452192	5.9879433527	0.0120566473	3.4397643054	0.938736738	0.016241021917
59	-3.3033438249	10.6046560336	-13.9079998584	5.9858657888	0.0141342112	3.4420833354	0.9405077008	0.016231150063
58	-3.3069696435	10.5834223049	-13.8903919486	5.9834120603	0.0165879397	3.4447834803	0.9426926633	0.016219562477
57	-3.3113458187	10.5591619439	-13.8705077629	5.9805485345	0.0194514655	3.4476413636	0.9444372279	0.016206383533
56	-3.3166500666	10.5310040488	-13.8476541165	5.977174004	0.022825996	3.4509354488	0.9466106444	0.016191077885
55	-3.3230654942	10.4988157188	-13.8218812133	5.9732327763	0.0267672237	3.4543928877	0.9481370584	0.016173651442
54	-3.330853274	10.4615527593	-13.7924060326	5.968590104	0.031409896	3.4583751091	0.9501391111	0.016153463045
53	-3.3402937124	10.4189763182	-13.7592700308	5.9631636674	0.0368363326	3.4625067067	0.9512092504	0.016130473927
52	-3.3517652848	10.3699610742	-13.7217263593	5.9567822913	0.0432177087	3.4672439036	0.9527841554	0.016104004005
51	-3.365704392	10.3141077028	-13.6798120937	5.9493217245	0.0506782755	3.4720695759	0.9530301244	0.016073939208
50	-3.3826437561	10.250771331	-13.6334150872	5.9405986361	0.0594013639	3.4774880719	0.9537226546	0.016040000859
49	-3.4032774368	10.1786577742	-13.5819352109	5.9303864723	0.0696135277	3.48289681	0.9525964403	0.016001425491
48	-3.4283130694	10.0977103966	-13.5260234667	5.9185019846	0.0814980154	3.4889090722	0.9519270662	0.015958382892
47	-3.4588829956	10.0066326675	-13.4655156643	5.904618111	0.0953818890	3.4945948118	0.9486965572	0.015910222502
46	-3.4958179588	9.9063691993	-13.4021871581	5.888611717	0.111388283	3.5007422819	0.9458950483	0.015857838532
45	-3.541018888	9.7945469532	-13.3355658409	5.8699107543	0.1300892457	3.5061407582	0.9396977608	0.015799848362
44	-3.5951777019	9.6748700998	-13.2700478021	5.8486535682	0.1513464318	3.5116840651	0.9339514299	0.015739210437
43	-3.6615784915	9.5437864454	-13.2053649372	5.8238571054	0.1761428946	3.5157240397	0.9237644382	0.015673911602
42	-3.7400036765	9.4095831102	-13.1495867863	5.7962732046	0.2037267954	3.5193103849	0.9141834768	0.015610400922
41	-3.8362702143	9.2659399243	-13.102210139	5.76409897	0.23590103	3.5203597322	0.8990586745	0.015544896547
40	-3.9473976649	9.128989703	-13.0763873682	5.7294040663	0.2705959337	3.5200584469	0.8850154688	0.015490234017
39	-4.0838639213	8.9878225063	-13.0716864278	5.6888826043	0.3111173957	3.5158296357	0.8643158216	0.015439772791
38	-4.2360379817	8.8692238281	-13.1052618099	5.6470310289	0.3529689711	3.5091789331	0.845745949	0.015415690918
37	-4.4228773944	8.7547857468	-13.1776631414	5.5978371439	0.4021628561	3.4970241201	0.8195510115	0.015421130451
36	-4.6208899867	8.6841303535	-13.3050203402	5.5499823569	0.4500176431	3.4814885831	0.7972878477	0.0155251041
35	-4.8639835663	8.6285029246	-13.4924864909	5.4928893625	0.5071106375	3.4588843581	0.766610761	0.015675487361
34	-5.1030424711	8.6386194839	-13.7416619551	5.4418684634	0.5581315366	3.4326438774	0.7424872196	0.015905208187
33	-5.3969430843	8.675793678	-14.0727367626	5.3794044769	0.6205955231	3.397958637	0.7092407383	0.01620817424
32	-5.6543852782	8.795237245	-14.4496225233	5.3309221869	0.6690778131	3.3605986831	0.6857343763	0.016610156858
31	-5.9728187449	8.9532738324	-14.9260925774	5.2692762297	0.7307237703	3.3137208637	0.6523362422	0.017115436794
30	-6.1994915483	9.1993517809	-15.3988433293	5.2352449359	0.7647550641	3.266634586	0.6319694533	0.017759449917
29	-6.4856820973	9.4941808872	-15.9798629846	5.1897310171	0.8102689829	3.2092619478	0.600789982	0.018619572184
28	-6.6008115313	9.8726281663	-16.4734396977	5.1966257256	0.8033742744	3.155517907	0.5854539649	0.019423991118
27	-6.7622532317	10.3099196853	-17.072172917	5.2046444161	0.7953555839	3.0910042084	0.5581755141	0.020338158237
26	-6.6564608168	10.8287307172	-17.4851915341	5.3092004635	0.6907995365	3.0346835464	0.5483753034	0.02094074044
25	-6.5690783464	11.4277990421	-17.9968773885	5.4515894698	0.5484105302	2.9670601248	0.5249037296	0.021392400176
24	-6.1140345458	12.1427351623	-18.2567697081	5.7516453648	0.2483546352	2.9110351054	0.5185294182	0.021595495574
23	-5.6270227264	13.0040366596	-18.6310593861	6.1503270738	0.1503270738	2.8414167814	0.4953422143	0.021351285502
22	-4.6621160118	14.0861674704	-18.7482834822	6.7239323781	0.7239323781	2.7823730441	0.4875635496	0.021250283453
21	-3.5513495079	15.4431257774	-18.9944752853	7.4238939374	1.4238939374	2.7034218043	0.459256977	0.02216334931
20	-1.7915189434	17.1347644342	-18.9262833776	8.1710394135	2.1710394135	2.6309836119	0.4477886966	0.024919156184
19	0.3826540118	19.228778656	-18.8461246442	8.9980477416	2.9980477416	2.5309736142	0.4138472558	0.028928250715
18	3.4688251393	21.6925525277	-18.2237273884	9.6545496413	3.6545496413	2.4385482188	0.4024184997	0.033304379727
17	7.4771976901	24.6570128205	-17.1798151304	10.3401641834	4.3401641834	2.3131718579	0.3668274883	0.037705396838
16	12.6655375722	28.0265416681	-15.3610040959	10.6863818812	4.6863818812	2.2031386573	0.3593500167	0.042845481466
15	19.5699461506	32.0139680104	-12.4440218599	11.0376688983	5.0376688983	2.0554444801	0.3244970311	0.047039416234
14	27.774179165	36.6049401551	-8.8307609901	10.9790877361	4.9790877361	1.9336862718	0.3216948418	0.053285284353
13	38.8050017609	42.057300683	-3.2522989221	10.9172534969	4.9172534969	1.7691279413	0.286979233	0.057046331729
12	51.0497873435	48.7348100149	2.3149773286	10.5019428101	4.5019428101	1.642303537	0.287355884	0.064962162686
11	67.6595866439	57.0031459044	10.6564407395	10.1076179784	4.1076179784	1.4680709037	0.250013615	0.068391863381
10	85.5707046282	68.0583928377	17.5123117904	9.5375316559	3.5375316559	1.3443424903	0.2516041403	0.079260847991
9	110.4546553772	82.8286865573	27.6259688199	9.0520331901	3.0520331901	1.1691217337	0.2083567591	0.08358683771
8	138.4940863045	104.0872586348	34.4068276697	8.5684939214	2.5684939214	1.056818247	0.2114299528	0.101012871393
7	179.8653828665	135.1077382646	44.7576446019	8.2214948207	2.2214948207	0.8851398234	0.1601803535	0.109797982483
6	233.6897783749	183.5230082086	50.1667701663	7.908817608	1.908817608	0.7897047483	0.1686687099	0.144067660255
5	323.3139318316	263.6518815076	59.6620503241	7.7939996498	1.7939996498	0.6150619641	0.1053645349	0.164565393177
4	472.3517159235	409.6877509255	62.663964998	7.4268066836	1.4268066836	0.5462807478	0.1292965868	0.253651588113




==> 2+_I_MAVG_030.txt <==
L	E	Kin	Pot	J	dJ	ravg	sigmar	maxPdf
76	-3.28567994746	10.7345817971	-14.02026174464	5.99984785054	0.00015214946	3.42141711432	0.9138968013	0.0172358979936
75	-3.28571539014	10.73428948676	-14.02000487466	5.99982165264	0.00017834736	3.42146433238	0.91393050736	0.0172357752786
74	-3.2857574387	10.73395275314	-14.01971019176	5.99979358946	0.00020641054	3.42151636996	0.9139652185	0.0172356271566
73	-3.28580710674	10.7334412942	-14.01924839954	5.99975871284	0.00024128716	3.42159766944	0.91402788498	0.017235370458
72	-3.28586605728	10.7331709398	-14.0190369972	5.99971707578	0.00028292422	3.42162944266	0.91401086592	0.0172353199042
71	-3.28593574194	10.7326117829	-14.01854752496	5.9996697287	0.00033027130	3.4217070401	0.914032296	0.0172350715562
70	-3.28601860988	10.73185131242	-14.01786992258	5.99961524576	0.00038475424	3.42181802492	0.91409945534	0.0172346963022
69	-3.28611655682	10.7311927741	-14.01730933114	5.99955215044	0.00044784956	3.42189500112	0.9140693945	0.0172344306528
68	-3.28623313734	10.73037215788	-14.01660529586	5.99947553014	0.00052446986	3.42199765532	0.91407662598	0.017234086057
67	-3.28637107826	10.72936949798	-14.01574057702	5.99939002608	0.00060997392	3.42211232934	0.91403635196	0.0172336398214
66	-3.28653541316	10.72835752284	-14.01489293534	5.99928727476	0.00071272524	3.42222011376	0.9139810198	0.01723324374
65	-3.2867299873	10.72710235944	-14.01383234682	5.9991690903	0.0008309097	3.42234374214	0.91386623946	0.0172327196664
64	-3.2869620545	10.72575137684	-14.01271343136	5.99902800214	0.00097199786	3.4224721537	0.91374965056	0.0172321977984
63	-3.28723701198	10.7241530354	-14.01139004694	5.99886726096	0.00113273904	3.42260383574	0.91352631886	0.0172315634696
62	-3.28756530148	10.7223799029	-14.00994520468	5.99867740026	0.00132259974	3.4227482567	0.91330666714	0.0172308946242
61	-3.28795452192	10.72036186666	-14.00831638882	5.9984580413	0.0015419587	3.42287936194	0.91292456982	0.0172301470618
60	-3.28841967566	10.71820926422	-14.0066289396	5.99819809796	0.00180190204	3.42300895686	0.91252414686	0.0172294300174
59	-3.2889715302	10.71581050108	-14.00478203142	5.9978969981	0.0021030019	3.42310307214	0.9118892353	0.0172286721172
58	-3.28963155174	10.71292546376	-14.00255701576	5.99754635642	0.00245364358	3.42324671628	0.91129237244	0.0172277195186
57	-3.29041510682	10.70982761144	-14.00024271844	5.99714378108	0.00285621892	3.42331698566	0.91035479916	0.0172268035054
56	-3.29135241888	10.7064365428	-13.99778896218	5.99667154214	0.00332845786	3.42339285524	0.9093996521	0.0172259029964
55	-3.29246585774	10.70282590338	-13.99529176124	5.99612950938	0.00387049062	3.42335636322	0.90798941836	0.0172251054454
54	-3.29379685562	10.69886266254	-13.99265951788	5.9955006692	0.0044993308	3.42332358484	0.90655857334	0.0172243595996
53	-3.29537879882	10.69472886524	-13.99010766414	5.99477917316	0.00522082684	3.42311800888	0.90452069068	0.0172238511994
52	-3.2972652223	10.6903402029	-13.98760542526	5.99395223766	0.00604776234	3.4228904789	0.9024406454	0.0172235771346
51	-3.29950811364	10.68596512132	-13.98547323452	5.99300551404	0.00699448596	3.42239424654	0.89955162562	0.0172238091414
50	-3.30216774864	10.6818453144	-13.98401306314	5.9919484898	0.00805151020	3.4217928103	0.89655854494	0.0172248107526
49	-3.3053299154	10.67797210372	-13.9833020192	5.99074550888	0.00925449112	3.42080727166	0.89252758694	0.0172266781206
48	-3.30903777328	10.67497084762	-13.98400862118	5.98945254818	0.01054745182	3.41964209344	0.88837442342	0.0172299995178
47	-3.31344269254	10.6731970299	-13.98663972298	5.98800349602	0.01199650398	3.4178528993	0.8828381788	0.017235195809
46	-3.31849881196	10.67395070362	-13.99244951564	5.98654110706	0.01345889294	3.41570232152	0.8771290141	0.0172433719414
45	-3.32449131964	10.6772632605	-14.00175458002	5.98494685338	0.01505314662	3.41264713286	0.86967948196	0.0172548490076
44	-3.33109954752	10.68598084984	-14.01708039758	5.98356098544	0.01643901456	3.40896784036	0.86204580708	0.0172719078306
43	-3.33888866002	10.69998772184	-14.03887638198	5.98214937354	0.01785062646	3.4039383931	0.85223050644	0.0172950045806
42	-3.3468282794	10.72435139178	-14.07117967114	5.98146950832	0.01853049168	3.39790206064	0.84230055006	0.0173282385858
41	-3.35607179418	10.75829577154	-14.11436756594	5.9810244262	0.01897557380	3.38994635396	0.82974413758	0.0173719159318
40	-3.36394377886	10.8104924537	-14.17443623268	5.98239000424	0.01760999576	3.38047919716	0.81730493396	0.0174333179646
39	-3.37281584252	10.87893168796	-14.25174753068	5.98453737232	0.01546262768	3.3683706303	0.80181001556	0.017512272013
38	-3.37652410892	10.97707920126	-14.35360331028	5.99051064474	0.00948935526	3.35418295588	0.78693322282	0.017620687741
37	-3.37988628216	11.10036235734	-14.48024863964	5.99833924186	0.00166075814	3.33659915682	0.76867501104	0.017763222648
36	-3.36995466826	11.26817684416	-14.63813151242	6.01356424586	0.01356424586	3.31645249844	0.75189110736	0.0179715673878
35	-3.35623155226	11.47201510174	-14.828246654	6.03262608502	0.03262608502	3.29223521976	0.73151060956	0.0182293892894
34	-3.31372335592	11.73671762558	-15.0504409816	6.06519535946	0.06519535946	3.26534844168	0.71385763772	0.0185552666086
33	-3.26035774122	12.0495926217	-15.3099503631	6.10532998912	0.10532998912	3.23393797266	0.69244729498	0.0177790549922
32	-3.15174491998	12.43878414952	-15.59052906954	6.16949645658	0.16949645658	3.20040489988	0.6753105973	0.0188839058966
31	-3.01987278724	12.88868647104	-15.90855925832	6.24864118704	0.24864118704	3.1622728597	0.65419576106	0.0180271872024
30	-2.79223007498	13.42844715448	-16.22067722956	6.37025946162	0.37025946162	3.1233709405	0.63894565738	0.019896922392
29	-2.52240023296	14.04313723026	-16.56553746332	6.52145260642	0.52145260642	3.08020869498	0.61918216624	0.0207653342998
28	-2.10108973912	14.76433370716	-16.86542344632	6.746279433	0.746279433	3.0382010041	0.6064879759	0.019057124475
27	-1.61183511734	15.5851940577	-17.1970291751	7.02440808778	1.02440808778	2.99225266114	0.5879032689	0.0228237432582
26	-0.89982313262	16.54960714282	-17.44943027554	7.41821673718	1.41821673718	2.9488147912	0.57669161148	0.0250035463168
25	-0.08298516526	17.67102497096	-17.75401013622	7.88270496442	1.88270496442	2.90007109068	0.55684188212	0.0245604449012
24	1.05375831328	19.0149036784	-17.96114536512	8.490522483	2.490522483	2.85265280242	0.54416679576	0.0265419533204
23	2.36810919266	20.61999849412	-18.25188930156	9.13753617822	3.13753617822	2.795129038	0.5196923428	0.025181800495
22	4.15928591514	22.55594639154	-18.3966604764	9.91513106088	3.91513106088	2.7358202741	0.50374751124	0.0227662168832
21	6.29243931648	24.88169132834	-18.58925201186	10.6332683219	4.6332683219	2.65999189066	0.47419684392	0.0257660375878
20	9.1595149124	27.63889179238	-18.47937688004	11.44833319002	5.44833319002	2.58153135396	0.45685158908	0.0313644885122
19	12.69208878422	30.91534072354	-18.22325193932	12.06135655602	6.06135655602	2.48160928188	0.42512898164	0.0364423057246
18	17.31888643906	34.72098070562	-17.40209426662	12.76119538622	6.76119538622	2.38280739518	0.40988941932	0.0409762500036
17	23.14933756024	39.19193400348	-16.04259644324	13.09656281462	7.09656281462	2.25931502384	0.37906642192	0.0436887685064
16	30.4858979814	44.36700594034	-13.88110795894	13.56496992052	7.56496992052	2.1436968391	0.36784451652	0.0501123898804
15	39.8196969451	50.43019450084	-10.61049755578	13.49100339612	7.49100339612	2.00048617246	0.33889035898	0.0499461186796
14	51.06643350866	57.60721399946	-6.54078049074	13.6649037982	7.6649037982	1.87284192822	0.3313597093	0.0593246233638
13	65.41553121614	66.15367676798	-0.73814555184	13.12397040434	7.12397040434	1.7150853938	0.30311503384	0.0650810929982
12	82.17484044086	76.8100035364	5.36483690446	13.0335931442	7.0335931442	1.58118720688	0.29723932124	0.0655865575238
11	103.70293803626	90.13306789878	13.56987013748	12.1194373602	6.1194373602	1.41661280352	0.26681356202	0.0804033551156
10	128.91187176438	107.93437678722	20.97749497712	11.94222360736	5.94222360736	1.28453856286	0.2598613694	0.0945958823036
9	162.2443639388	131.8737072212	30.3706567176	10.90876837128	4.90876837128	1.12341858302	0.22457164912	0.098973790424
8	203.72856091882	166.01994978782	37.708611131	10.90832457836	4.90832457836	1.00115347518	0.21580281124	0.107865170376
7	262.6614260465	215.94449763368	46.71692841282	9.95393716784	3.95393716784	0.84973728798	0.17580154118	0.1433715353278
6	346.33284434032	293.45853886222	52.87430547816	10.34204095434	4.34204095434	0.73964606502	0.16676970822	0.1367724407212
5	482.2580952925	421.81376630086	60.44432899168	9.41609931986	3.41609931986	0.59591459022	0.12385493236	0.0658261572708
4	720.4364656359	655.45698237202	64.97948326394	10.41400133834	4.41400133834	0.4943364621	0.10894740644	0.1014606352452



==> 2+_I_MAVG_19fm.txt <==
a	E	Kin	Pot	J	dJ	ravg	sigmar	maxPdf
4.5	0.3212157	0.1548663	0.1663494	inf	inf	35.8284016	6.1805912	0.0511209
4.4	0.2139446	1.5766023	-1.3626576	10.9491892	4.9491892	22.5312836	4.2908625	0.2520908
4.3	-0.0019358	1.7157463	-1.7176820	10.9008625	4.9008625	21.9282599	4.0825290	0.2498126
4.2	-0.2492789	1.8447969	-2.0940758	10.8587649	4.8587649	21.3549711	3.9349055	0.2573423
4.1	-0.5262800	1.9720939	-2.4983740	10.8187292	4.8187292	20.7945447	3.8101956	0.2539332
4.0	-0.8307620	2.1012080	-2.9319701	10.7781323	4.7781323	20.2412161	3.6983418	0.2566890
3.9	-1.1596697	2.2343134	-3.3939831	10.7370156	4.7370156	19.6932021	3.5946084	0.2543709
3.8	-1.5087800	2.3730014	-3.8817814	10.6949034	4.6949034	19.1493153	3.4965176	0.2552098
3.7	-1.8724817	2.5185694	-4.3910512	10.6485964	4.6485964	18.6073277	3.4030478	0.2596403
3.6	-2.2435965	2.6721839	-4.9157804	10.5995058	4.5995058	18.0677609	3.3129819	0.2551462
3.5	-2.6132387	2.8348952	-5.4481340	10.5469027	4.5469027	17.5300961	3.2258402	0.2574659
3.4	-2.9707220	3.0076499	-5.9783719	10.4897606	4.4897606	16.9937435	3.1414976	0.2559194
3.3	-3.3035284	3.1912469	-6.4947753	10.4270000	4.4270000	16.4580881	3.0602303	0.2602582
3.2	-3.5973618	3.3862449	-6.9836067	10.3561779	4.3561779	15.9215968	2.9833235	0.2598191
3.1	-3.8363316	3.5928755	-7.4292071	10.2717058	4.2717058	15.3799144	2.9152795	0.2562676
3.0	-4.0034044	3.8119854	-7.8153898	10.1500304	4.1500304	14.8103551	2.8812415	0.2532509
2.9	-4.0851801	4.2313710	-8.3165511	9.3106713	3.3106713	13.1904553	3.9157450	0.2722753
2.8	-4.4320611	7.6831485	-12.1152096	5.9930203	0.0069797	3.9367279	1.0037369	0.4768037
2.7	-4.8237911	8.4863528	-13.3101439	6.0068506	0.0068506	3.6813991	0.7612421	0.4840696
2.6	-5.1447725	9.1890913	-14.3338638	5.9818436	0.0181564	3.5119782	0.6752828	0.3872825
2.5	-5.3659032	9.8116806	-15.1775837	5.9332408	0.0667592	3.3805196	0.6410175	0.4805595
2.4	-5.4807843	10.3426591	-15.8234433	5.9056746	0.0943254	3.2827608	0.6373884	0.4685125
2.3	-5.5168417	10.8284445	-16.3452862	5.9943172	0.0056828	3.2207001	0.6488042	0.4416142
2.2	-5.5052521	11.4116711	-16.9169231	6.2427768	0.2427768	3.1807343	0.6591209	0.3615816
2.1	-5.4008920	12.0984644	-17.4993563	6.4996343	0.4996343	3.1407218	0.6734768	0.3233361
2.0	-5.1002506	12.6396098	-17.7398604	6.6083876	0.6083876	3.1086944	0.7133980	0.3026629
1.9	-4.5683878	12.6566307	-17.2250185	6.5217208	0.5217208	3.1268148	0.7932876	0.3036466
1.8	-3.9616212	11.8834123	-15.8450335	6.2729254	0.2729254	3.2409283	0.8832402	0.3000268
1.7	-3.5412179	11.1388325	-14.6800503	6.1137993	0.1137993	3.3572056	0.9071731	0.2835848
1.6	-3.3350955	10.8745950	-14.2096905	6.0859729	0.0859729	3.4007716	0.9031389	0.2999907
1.5	-3.2930309	10.7490897	-14.0421206	6.0696991	0.0696991	3.4227809	0.8992412	0.2284862
1.4	-3.3769649	10.8003325	-14.1772974	6.0533068	0.0533068	3.4253947	0.8888303	0.2337954
1.3	-3.4685579	10.9791399	-14.4476979	6.0378387	0.0378387	3.4062719	0.8836194	0.1823850
1.2	-3.4571095	11.0304058	-14.4875154	6.0221058	0.0221058	3.3924358	0.8935104	0.1628652
1.1	-3.3690928	10.8893640	-14.2584568	6.0123196	0.0123196	3.4007284	0.9075752	0.1449700
1.0	-3.3085733	10.7649920	-14.0735653	6.0076155	0.0076155	3.4150657	0.9128855	0.1385767
0.9	-3.2967088	10.7502700	-14.0469788	6.0041631	0.0041631	3.4194074	0.9124692	0.1225855
0.8	-3.2931912	10.7489161	-14.0421074	6.0017858	0.0017858	3.4199804	0.9130848	0.0911868
0.7	-3.2885016	10.7401483	-14.0286499	6.0007026	0.0007026	3.4207440	0.9135691	0.0835274
0.6	-3.2866396	10.7364596	-14.0230992	6.0001513	0.0001513	3.4212097	0.9138239	0.0625615
0.5	-3.2862937	10.7315309	-14.0178246	5.9995897	0.0004103	3.4220732	0.9151079	0.0489822
0.4	-3.2858864	10.7345621	-14.0204485	5.9998559	0.0001441	3.4214669	0.9140825	0.0408278
0.3	-3.2856599	10.7348240	-14.0204839	5.9998661	0.0001339	3.4213769	0.9138609	0.0226582
0.2	-3.2856787	10.7348341	-14.0205128	5.9998458	0.0001542	3.4213678	0.9138163	0.0126867



==> 2+_I_T2_030.txt <==
L	E	Kin	Pot	J	dJ	ravg	sigmar	maxPdf
76	-3.2852338037	10.7400507047	-14.0252845076	6.0003897039	0.0003897039	3.4200481172	0.9106250597	0.017861364884
75	-3.2851839329	10.7407203094	-14.0259042425	6.000455674	0.000455674	3.4198879631	0.910253937	0.017861802537
74	-3.2851238859	10.7413699099	-14.0264937956	6.0005345953	0.0005345953	3.4197289856	0.9098732447	0.017862208901
73	-3.2850515137	10.7421104866	-14.0271619995	6.0006274634	0.0006274634	3.419550005	0.9094494281	0.017862668972
72	-3.2849641822	10.7433589188	-14.0283231014	6.0007317407	0.0007317407	3.4192740065	0.9088710044	0.017863509993
71	-3.2848588159	10.7444918113	-14.0293506276	6.0008580719	0.0008580719	3.4190169461	0.908305559	0.017864234053
70	-3.2847315726	10.7456567891	-14.0303883619	6.0010090734	0.0010090734	3.4187511932	0.9077110331	0.017864953155
69	-3.2845777145	10.7472434499	-14.0318211645	6.0011831028	0.0011831028	3.4184062142	0.9069877519	0.017865972812
68	-3.2843915691	10.7491418158	-14.0335333851	6.0013872519	0.0013872519	3.4180033796	0.9061673967	0.017867199613
67	-3.2841661933	10.7511659605	-14.0353321539	6.0016303954	0.0016303954	3.4175766463	0.9052937454	0.017868478291
66	-3.2838930306	10.7537814408	-14.0376744717	6.0019125062	0.0019125062	3.4170448544	0.9042605276	0.017870172046
65	-3.2835616863	10.7566990584	-14.0402607449	6.0022467417	0.0022467417	3.4164609677	0.9031363789	0.01787204136
64	-3.2831593717	10.7602991948	-14.0434585668	6.0026371919	0.0026371919	3.4157612899	0.901842506	0.017874378502
63	-3.2826704265	10.7643581146	-14.0470285413	6.0030997288	0.0030997288	3.4149876181	0.9004306427	0.017876993526
62	-3.2820755976	10.7692345257	-14.0513101234	6.0036433523	0.0036433523	3.4140828007	0.8988345351	0.017880157909
61	-3.2813511708	10.7749137653	-14.0562649363	6.0042839041	0.0042839041	3.4130542677	0.8970629309	0.017883845125
60	-3.2804679885	10.7818167645	-14.0622847532	6.0050345948	0.0050345948	3.4118387245	0.8950490861	0.017888368751
59	-3.2793900004	10.7899134794	-14.0693034801	6.0059178043	0.0059178043	3.4104495633	0.8928102583	0.01789368682
58	-3.2780728239	10.799260903	-14.0773337272	6.0069692205	0.0069692205	3.4088888736	0.8903588452	0.017899824213
57	-3.2764612989	10.8102713898	-14.0867326888	6.0082072788	0.0082072788	3.4071007337	0.88763318	0.017907083487
56	-3.2744873204	10.8233915388	-14.0978788593	6.0096699009	0.0096699009	3.4050311262	0.8845923239	0.017915786404
55	-3.2720661001	10.8388326931	-14.1108987932	6.0113939981	0.0113939981	3.4026653469	0.881224325	0.017926074781
54	-3.2690925767	10.8570692647	-14.1261618414	6.013441046	0.013441046	3.399955902	0.8775048815	0.017938290636
53	-3.2654355231	10.8785638966	-14.1439994197	6.015856177	0.015856177	3.396858877	0.8733949842	0.017952769381
52	-3.2609318473	10.9039262887	-14.1648581359	6.0187322019	0.0187322019	3.3933215291	0.8688783054	0.017969959221
51	-3.2553772614	10.933870067	-14.1892473284	6.0221280404	0.0221280404	3.3892773603	0.8638992931	0.017990389097
50	-3.248517077	10.96922797	-14.2177450471	6.0261817256	0.0261817256	3.3846626359	0.8584491385	0.018014684015
49	-3.2400315678	11.0108483234	-14.2508798914	6.0309848666	0.0309848666	3.3794142461	0.8524816847	0.018043513207
48	-3.2295209092	11.0598111483	-14.2893320575	6.0367529239	0.0367529239	3.3734641076	0.8460059949	0.018077743935
47	-3.2164824905	11.1175732715	-14.3340557621	6.0435937527	0.0435937527	3.3666916243	0.8389325932	0.018118511347
46	-3.2002860474	11.1856717065	-14.385957754	6.0518273671	0.0518273671	3.3590090146	0.8312849913	0.018167060881
45	-3.1801396074	11.2657407987	-14.4458804061	6.0616375861	0.0616375861	3.3503180493	0.8230006294	0.018224849438
44	-3.1550474446	11.3600546832	-14.5151021279	6.0734992636	0.0734992636	3.3404903572	0.8141087252	0.018293706093
43	-3.1237621057	11.4707885728	-14.5945506785	6.0876775523	0.0876775523	3.3294146287	0.8045412186	0.018375733233
42	-3.084711348	11.6008635795	-14.6855749277	6.1049337108	0.1049337108	3.3169631778	0.7943785989	0.018473463695
41	-3.0359395141	11.7531996697	-14.7891391839	6.125641397	0.125641397	3.3030041018	0.7835344463	0.018589928855
40	-2.9749745215	11.9314942875	-14.906468809	6.1510472962	0.1510472962	3.287426364	0.7721645774	0.018728707263
39	-2.89878379	12.1396711424	-15.0384549326	6.181640551	0.181640551	3.2700646267	0.7601394782	0.018893938161
38	-2.8035148604	12.3823161167	-15.1858309772	6.2194970553	0.2194970553	3.2508523044	0.7477247387	0.019090685623
37	-2.684558874	12.6640800977	-15.3486389718	6.2653406405	0.2653406405	3.2296491813	0.7347576774	0.019324617446
36	-2.5359977893	12.9908745046	-15.5268722939	6.3226188385	0.3226188385	3.206428442	0.7216266138	0.019602542913
35	-2.3510635429	13.3676898865	-15.7187534294	6.3924505667	0.3924505667	3.1811357942	0.7081105086	0.019931990575
34	-2.1208439458	13.8021163867	-15.9229603326	6.4807466235	0.4807466235	3.1538181512	0.6947712498	0.020321972223
33	-1.8359675125	14.2987919175	-16.1347594301	6.5892803306	0.5892803306	3.1245908631	0.6812516661	0.018826308827
32	-1.4833180145	14.8678154192	-16.3511334337	6.7285459697	0.7285459697	3.0936090444	0.6683614113	0.020399738589
31	-1.0512421488	15.5122948968	-16.5635370456	6.9015511586	0.9015511586	3.0613075237	0.6554354403	0.018635020808
30	-0.5207224261	16.2478440702	-16.7685664964	7.1269358121	1.1269358121	3.0278618435	0.6435964601	0.021321904042
29	0.1197876766	17.0757747923	-16.9559871158	7.4092669993	1.4092669993	2.9941731931	0.6314436224	0.022195842377
28	0.898724789	18.0254707344	-17.1267459454	7.7793819046	1.7793819046	2.9599897355	0.6205106499	0.018812546713
27	1.8217769589	19.1020436393	-17.2802666805	8.2375838689	2.2375838689	2.9264182963	0.6077217721	0.024480799939
26	2.9379353235	20.3635247599	-17.4255894365	8.8242275863	2.8242275863	2.8915689544	0.5955691502	0.027712083568
25	4.2410769555	21.8331755902	-17.5920986347	9.5034486275	3.5034486275	2.8554117346	0.5781339838	0.026672474718
24	5.832286886	23.5963493558	-17.7640624698	10.3164405618	4.3164405618	2.8137312671	0.5612583808	0.029839591818
23	7.6981971387	25.6973063838	-17.9991092452	11.1290089145	5.1290089145	2.7642705424	0.5359257618	0.027735477157
22	10.0402205331	28.2024656723	-18.1622451392	12.0425968494	6.0425968494	2.7047850941	0.514536819	0.02377683917
21	12.8549651994	31.1740683623	-18.3191031629	12.7728512449	6.7728512449	2.6310386149	0.4841567552	0.028167829773
20	16.4602041496	34.6416433645	-18.181439215	13.6331957077	7.6331957077	2.548563182	0.4628935174	0.035661376731
19	20.8983786325	38.7063821019	-17.8080034694	14.1035624323	8.1035624323	2.448699727	0.4326501322	0.041451675731
18	26.5522606389	43.4065994909	-16.8543388521	14.8322925495	8.8322925495	2.3456468461	0.4148700324	0.046090830188
17	33.597430807	48.8818814588	-15.2844506518	14.9341619021	8.9341619021	2.2234104678	0.387225711	0.047677682952
16	42.3661382542	55.2606487885	-12.8945105343	15.4840286134	9.4840286134	2.1040689603	0.3735075164	0.05495699549
15	53.3195308081	62.7076788278	-9.3881480197	15.126559728	9.126559728	1.9638473007	0.3484859109	0.05188392031
14	66.5946030711	71.6087298957	-5.0141268245	15.4554478396	9.4554478396	1.8322790325	0.3378029543	0.063350849371
13	83.1558841863	82.2179274913	0.937956695	14.5951150093	8.5951150093	1.6790570288	0.3138722344	0.070437600511
12	102.9248758391	95.5267992174	7.3980766217	14.7213600336	8.7213600336	1.5404429868	0.3038282794	0.066002820749
11	127.7318389645	112.2196825617	15.5121564028	13.4606502814	7.4606502814	1.3823074034	0.2780135267	0.088411016272
10	157.8059831885	134.5183660869	23.2876171016	13.545351575	7.545351575	1.2446692779	0.2653661888	0.104819238512
9	196.7708363132	164.5703876638	32.2004486494	12.1465918254	6.1465918254	1.0929498159	0.2353815758	0.1092317589
8	247.2182106617	207.3084105565	39.9098001052	12.468211683	6.468211683	0.9640436273	0.2187180502	0.112433369698
7	317.8587881665	269.8356705464	48.0231176201	11.1088987326	5.1088987326	0.8261355977	0.1862156663	0.165753903891
6	421.4282216506	366.7488926313	54.6793290194	11.9641898519	5.9641898519	0.7062736095	0.1655037071	0.131908961032
5	588.2208709331	527.2550228297	60.9658481034	10.4974990999	4.4974990999	0.5831496743	0.136181864	0.0
4	885.8262987775	819.3031366697	66.5231621079	12.4054644415	6.4054644415	0.4597069383	0.0953812862	0.0




==> 2+_T2_III_12fm.txt <==
L	a	E	dJ	J
4	3.0000000	11.03235725	22.8433150000	28.8433150000
5	2.4000000	11.325617	12.7036790000	18.7036790000
6	2.0000000	3.867967	7.3301380000	13.3301380000
7	1.7142857	5.40948500	12.0119420000	18.0119420000
8	1.5000000	-19.94314400	11.3899370000	17.3899370000
9	1.3333333	-10.0898372232	15.9190636010	21.9190636010
10	1.2000000	-39.9825158988	13.7477342013	19.7477342013
11	1.0909091	-26.2190555129	16.8277464518	22.8277464518
12	1.0000000	-38.01182100	13.2183850000	19.2183850000
13	0.9230769	-29.6159621072	17.0838406856	23.0838406856
14	0.8571429	-33.232509364	8.7209414343	14.7209414343
15	0.8000000	-22.4872248062	15.1809611657	21.1809611657
16	0.7500000	-26.522871115	9.4860168668	15.4860168668
17	0.7058824	-20.5401769417	1.2241938596	7.2241938596
18	0.6666667	-20.251236990	2.1145370496	8.1145370496
19	0.6315789	-19.4940591573	0.7022968394	6.7022968394
20	0.6000000	-19.0567865129	0.3555550812	6.3555550812
21	0.5714286	-18.8379652458	0.2057900860	6.2057900860
22	0.5454545	-18.6660117792	0.1124882694	6.1124882694
23	0.5217391	-18.5548634543	0.0679681057	6.0679681057
24	0.5000000	-18.476160000	0.0422980000	6.0422980000
25	0.4800000	-18.41962300	0.0275180000	6.0275180000
26	0.4615385	-18.37877800	0.0186600000	6.0186600000
27	0.4444444	-18.3486986709	0.0131950930	6.0131950930
28	0.4285714	-18.3263524769	0.0096873688	6.0096873688
29	0.4137931	-18.3095775945	0.0073916453	6.0073916453
30	0.4000000	-18.2968705702	0.0058402756	6.0058402756
31	0.3870968	-18.2871661575	0.0047705957	6.0047705957
32	0.3750000	-18.2796978218	0.0040102646	6.0040102646
33	0.3636364	-18.2739093377	0.0034586405	6.0034586405
34	0.3529412	-18.269392808	0.0030601824	6.0030601824
35	0.3428571	-18.2658464635	0.0027690209	6.0027690209
36	0.3333333	-18.2630452923	0.0025426240	6.0025426240
37	0.3243243	-18.2608201364	0.0023663778	6.0023663778
38	0.3157895	-18.2590430055	0.0022361703	6.0022361703
39	0.3076923	-18.2576163641	0.0021291533	6.0021291533
40	0.3000000	-18.2564655209	0.0020474377	6.0020474377
41	0.2926829	-18.255532026	0.0019849910	6.0019849910
42	0.2857143	-18.2547731819	0.0019300519	6.0019300519
43	0.2787456	-18.2541521671	0.0018869598	6.0018869598
44	0.2717770	-18.2536422237	0.0018521657	6.0018521657
45	0.2648084	-18.2532219058	0.0018238525	6.0018238525
46	0.2578397	-18.2528739969	0.0018004138	6.0018004138
47	0.2553191	-18.252585	0.0017815750	6.0017815750
48	0.2500000	-18.252344	0.0017676930	6.0017676930
49	0.2448980	-18.252143	0.0017520270	6.0017520270
50	0.2400000	-18.251974	0.0017432040	6.0017432040



==> 2+_T2_III_150.txt <==
L	a	E	dJ	J
8	0.25	438.9839050445	29.1657920298	35.1657920298
9	0.25	313.4895382564	29.3181229752	35.3181229752
10	0.25	225.3153907437	29.1576319629	35.1576319629
11	0.25	159.5120756707	28.7631743277	34.7631743277
12	0.25	111.6152387914	28.1611306958	34.1611306958
13	0.25	75.8083310743	27.3950373972	33.3950373972
14	0.25	48.8710265431	26.4934371183	32.4934371183
15	0.25	28.5780471769	25.5019696591	31.5019696591
16	0.25	13.3485902997	24.4675562156	30.4675562156
17	0.25	2.0352387197	23.4250305019	29.4250305019
18	0.25	-6.2095220603	22.3973807501	28.3973807501
19	0.25	-12.0244221494	21.3941524485	27.3941524485
20	0.25	-15.9077530438	20.4130326293	26.4130326293
21	0.25	-18.2707198295	19.4457768807	25.4457768807
22	0.25	-19.4741455376	18.4720225927	24.4720225927
23	0.25	-19.8444436277	17.4649105947	23.4649105947
24	0.25	-19.671645205	16.3944159884	22.3944159884
25	0.25	-19.1998164884	15.2280711454	21.2280711454
26	0.25	-18.6192343603	13.9541852364	19.9541852364
27	0.25	-18.0637534115	12.5783501899	18.5783501899
28	0.25	-17.6143536896	11.0785628602	17.0785628602
29	0.25	-17.3111106699	9.3055150924	15.3055150924
30	0.25	-17.1718914804	7.0046439808	13.0046439808
31	0.25	-17.1981433923	4.3351494261	10.3351494261
32	0.25	-17.3477175159	2.2294430187	8.2294430187
33	0.25	-17.5413884751	1.079906898	7.079906898
34	0.25	-17.72202075	0.548435715	6.548435715
35	0.25	-17.868922176	0.298840238	6.298840238
36	0.25	-17.980700284	0.174208455	6.174208455
37	0.25	-18.062661698	0.107151774	6.107151774
38	0.25	-18.1213929592	0.0687067514	6.0687067514
39	0.25	-18.1628329429	0.0454129913	6.0454129913
40	0.25	-18.191755941	0.0306597202	6.0306597202
41	0.25	-18.2117845421	0.0209970532	6.0209970532
42	0.25	-18.2255744321	0.0144911358	6.0144911358
43	0.25	-18.2350297833	0.0101018479	6.0101018479
44	0.25	-18.2414933638	0.0070561696	6.0070561696
45	0.25	-18.2459031113	0.0049623451	6.0049623451
46	0.25	-18.2489073337	0.0034993052	6.0034993052
47	0.25	-18.2509524116	0.0024779579	6.0024779579
48	0.25	-18.2523439102	0.0017647514	6.0017647514
49	0.25	-18.2532903578	0.0012687204	6.0012687204
50	0.25	-18.2539358444	0.0009162571	6.0009162571
51	0.25	-18.2543746224	0.000671977	6.000671977
52	0.25	-18.2546733915	0.0005021122	6.0005021122




==> 2+_T2_II_12fm.txt <==
L	a	E	dJ	J
8	0.25	336.5580275682	18.4927924006	24.4927924006
9	0.25	232.7768042971	17.9254254452	23.9254254452
10	0.25	159.0864131641	17.0440127248	23.0440127248
11	0.25	105.5852325709	15.828514782	21.828514782
12	0.25	66.0013689205	14.3169972056	20.3169972056
13	0.25	36.2501030068	12.618212372	18.618212372
14	0.25	13.6002907198	10.8875685691	16.8875685691
15	0.25	-3.8076562703	9.2685060315	15.2685060315
16	0.25	-17.2594457348	7.8423969979	13.8423969979
17	0.25	-27.6642559208	6.625186856	12.625186856
18	0.25	-35.6861362425	5.5984992374	11.5984992374
19	0.25	-41.8272947826	4.7387377612	10.7387377612
20	0.25	-46.4789971307	4.0289622629	10.0289622629
21	0.25	-49.9531295533	3.4584621338	9.4584621338
22	0.25	-52.5026450355	3.0187744529	9.0187744529
23	0.25	-54.3350724965	2.7036870833	8.7036870833
24	0.25	-55.621229407	2.513737311	8.513737311
25	0.25	-56.5006613198	2.4610218265	8.4610218265
26	0.25	-57.0851748946	2.6071005905	8.6071005905
27	0.25	-57.4615743456	3.2252050407	9.2252050407
28	0.25	-57.6933402679	4.8462254607	10.8462254607
29	0.25	-57.9623301003	3.200090109	9.200090109
30	0.25	-57.9914219143	0.3091928991	6.3091928991
31	0.25	-58.0300242054	0.3977633983	6.3977633983
32	0.25	-58.0528902262	0.1809201227	6.1809201227
33	0.25	-58.0670048692	0.0124438428	6.0124438428
34	0.25	-58.075003854	0.005923778	6.005923778
35	0.25	-58.079440856	0.001569987	6.001569987
36	0.25	-58.081851214	0.001905136	6.001905136
38	0.25	-58.0837943854	0.0086414318	6.0086414318
37	0.25	-58.083181379	0.001788107	6.001788107
39	0.25	-58.0842127463	0.0063379811	6.0063379811
40	0.25	-58.0843799166	0.0090207208	6.0090207208
41	0.25	-58.0845238005	0.0065008422	6.0065008422
42	0.25	-58.0845446377	0.0091436581	6.0091436581
43	0.25	-58.0846109399	0.0065503285	6.0065503285
44	0.25	-58.0845905762	0.0091861714	6.0091861714
45	0.25	-58.0844120482	0.0225975914	6.0225975914
46	0.25	-58.0846898922	0.0028933261	6.0028933261
47	0.25	-58.0845810187	0.0109738595	6.0109738595
48	0.25	-58.084606672	0.009221825	6.009221825
49	0.25	-58.0846436641	0.0065853101	6.0065853101
50	0.25	-58.0846943482	0.0029025192	6.0029025192
51	0.25	-58.0847054119	0.0020900853	6.0020900853
52	0.25	-58.0846945265	0.0029065672	6.0029065672




==> 2+_T2_II_150.txt <==
L	a	E	dJ	J
8	0.25	336.5580275682	18.4927924006	24.4927924006
9	0.25	232.7768042971	17.9254254452	23.9254254452
10	0.25	159.0864131641	17.0440127248	23.0440127248
11	0.25	105.5852325709	15.828514782	21.828514782
12	0.25	66.0013689205	14.3169972056	20.3169972056
13	0.25	36.2501030068	12.618212372	18.618212372
14	0.25	13.6002907198	10.8875685691	16.8875685691
15	0.25	-3.8076562703	9.2685060315	15.2685060315
16	0.25	-17.2594457348	7.8423969979	13.8423969979
17	0.25	-27.6642559208	6.625186856	12.625186856
18	0.25	-35.6861362425	5.5984992374	11.5984992374
19	0.25	-41.8272947826	4.7387377612	10.7387377612
20	0.25	-46.4789971307	4.0289622629	10.0289622629
21	0.25	-49.9531295533	3.4584621338	9.4584621338
22	0.25	-52.5026450355	3.0187744529	9.0187744529
23	0.25	-54.3350724965	2.7036870833	8.7036870833
24	0.25	-55.621229407	2.513737311	8.513737311
25	0.25	-56.5006613198	2.4610218265	8.4610218265
26	0.25	-57.0851748946	2.6071005905	8.6071005905
27	0.25	-57.4615743456	3.2252050407	9.2252050407
28	0.25	-57.6933402679	4.8462254607	10.8462254607
29	0.25	-57.9623301003	3.200090109	9.200090109
30	0.25	-57.9914219143	0.3091928991	6.3091928991
31	0.25	-58.0300242054	0.3977633983	6.3977633983
32	0.25	-58.0528902262	0.1809201227	6.1809201227
33	0.25	-58.0670048692	0.0124438428	6.0124438428
34	0.25	-58.075003854	0.005923778	6.005923778
35	0.25	-58.079440856	0.001569987	6.001569987
36	0.25	-58.081851214	0.001905136	6.001905136
38	0.25	-58.0837943854	0.0086414318	6.0086414318
37	0.25	-58.083181379	0.001788107	6.001788107
39	0.25	-58.0842127463	0.0063379811	6.0063379811
40	0.25	-58.0843799166	0.0090207208	6.0090207208
41	0.25	-58.0845238005	0.0065008422	6.0065008422
42	0.25	-58.0845446377	0.0091436581	6.0091436581
43	0.25	-58.0846109399	0.0065503285	6.0065503285
44	0.25	-58.0845905762	0.0091861714	6.0091861714
45	0.25	-58.0844120482	0.0225975914	6.0225975914
46	0.25	-58.0846898922	0.0028933261	6.0028933261
47	0.25	-58.0845810187	0.0109738595	6.0109738595
48	0.25	-58.084606672	0.009221825	6.009221825
49	0.25	-58.0846436641	0.0065853101	6.0065853101
50	0.25	-58.0846943482	0.0029025192	6.0029025192
51	0.25	-58.0847054119	0.0020900853	6.0020900853
52	0.25	-58.0846945265	0.0029065672	6.0029065672



==> 2+_T2_I_030.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar	maxPdf
4.5	0.3626707668	0.1923989262	0.1702718405	14.9173012099	8.9173012099	35.160399083	6.3375291368	0.049482141667
4.4	0.3753808664	0.2008754512	0.1745054152	14.838938691	8.838938691	34.3211286401	6.2160445518	0.058861187462
4.3	0.3888858224	0.2099416791	0.1789441434	14.7596795396	8.7596795396	33.4834639119	6.0939333014	0.048899961295
4.2	0.4032570217	0.2196530083	0.1836040134	14.679390982	8.679390982	32.6472577436	5.9711590057	0.057729436269
4.1	0.4185742331	0.230073561	0.188500672	14.598117284	8.598117284	31.8127006296	5.8477586359	0.049545679961
4.0	0.4349268176	0.2412702471	0.1936565705	14.5148541142	8.5148541142	30.9792429608	5.7239002806	0.05237282128
3.9	0.4524151378	0.2533321282	0.1990830096	14.4316260642	8.4316260642	30.148070114	5.5992308121	0.047233570596
3.8	0.4711522239	0.2663530646	0.204799159	14.348891531	8.348891531	29.3194334052	5.4737223633	0.047704265828
3.79	0.4730993625	0.2677050852	0.2053942772	14.3391987199	8.3391987199	29.2359226854	5.4613649142	0.056409645785
3.78	0.4750604086	0.2690729821	0.2059874265	14.3306229205	8.3306229205	29.153042768	5.4488169649	0.050771455346
3.75	0.4810282464	0.2732422537	0.2077859927	14.3049457685	8.3049457685	28.9045681671	5.4111234597	0.058215625613
3.7	0.4912655589	0.2804161684	0.2108493905	14.2621983039	8.2621983039	28.4909267749	5.3481620588	0.054422712966
3.6	0.5128994589	0.2956535608	0.2172458981	14.1745956449	8.1745956449	27.6642265782	5.2221353373	0.046475564561
3.5	0.5362172091	0.312198735	0.2240184741	14.0855108819	8.0855108819	26.8389749506	5.0959176578	0.050062208732
3.4	0.5614034538	0.3302055704	0.2311978834	13.9939168231	7.9939168231	26.0144997503	4.9700167042	0.047369130272
3.3	0.5886653838	0.3498626827	0.2388027011	13.8988281504	7.8988281504	25.1899409004	4.8453369113	0.054650796853
3.2	0.6182290634	0.3714225462	0.2468065172	13.797207395	7.797207395	24.3627818263	4.7242348161	0.054155963774
3.1	0.650312364	0.3954043107	0.2549080532	13.681093928	7.681093928	23.5256673937	4.614204464	0.048705992813
3.0	0.6849276555	0.4247930762	0.2601345793	13.5130071888	7.5130071888	22.6405102449	4.5568819661	0.044465232066
2.95	0.7026702645	0.4523315622	0.2503387023	13.3298796439	7.3298796439	22.0871277822	4.6563810078	0.043916571787
2.9	0.7149238632	0.7767023605	-0.0617784973	12.1610639532	6.1610639532	20.0026444384	6.275892484	0.077433263335
2.895	0.7134564832	1.0206123839	-0.3071559006	11.5712772874	5.5712772874	18.8989688899	7.0179048977	0.140329562243
2.89	0.7093186442	1.520543499	-0.8112248548	10.5676034011	4.5676034011	16.8516042405	7.926858622	0.153213123198
2.887	0.704548972	2.0174771182	-1.3129281462	9.7198532011	3.7198532011	14.9650314695	8.3125587674	0.170036071971
2.883	0.6942046472	2.8742889659	-2.1800843188	8.4880621788	2.4880621788	11.9392382027	8.12404193	0.286606514941
2.88	0.683120801	3.5080873541	-2.8249665531	7.7396803435	1.7396803435	9.8689025949	7.3867742991	0.278593554035
2.875	0.6594057374	4.2821240915	-3.6227183541	7.0343491829	1.0343491829	7.580087639	5.7969780652	0.281833852667
2.87	0.6314150872	4.7334369504	-4.1020218632	6.7632797049	0.7632797049	6.4348149042	4.5173906796	0.352737710009
2.865	0.6009267769	5.0087742572	-4.4078474803	6.6657997524	0.6657997524	5.8497554144	3.6540907822	0.298390906697
2.86	0.5688360361	5.1967059555	-4.6278699195	6.6320660244	0.6320660244	5.5189697756	3.0787997909	0.287505924263
2.855	0.5355922356	5.3388471283	-4.8032548927	6.6226705317	0.6226705317	5.3107795556	2.6815034332	0.280177242462
2.85	0.5014401447	5.4545321756	-4.9530920309	6.6232728406	0.6232728406	5.168020373	2.3965454431	0.371855805351
2.84	0.4309427116	5.6420655891	-5.2111228775	6.6348159887	0.6348159887	4.9813659994	2.020153747	0.404623460191
2.83	0.3580136263	5.7974463536	-5.4394327273	6.6499319716	0.6499319716	4.8598376146	1.7847627169	0.411649094731
2.82	0.2829960754	5.9350084912	-5.6520124159	6.6651555662	0.6651555662	4.7702052345	1.623089245	0.415018481128
2.81	0.2061013722	6.0614401708	-5.8553387986	6.6797136402	0.6797136402	4.6985279841	1.5035234298	0.417858122875
2.8	0.1274772678	6.1799557435	-6.0524784757	6.6934654326	0.6934654326	4.638527462	1.4117417129	0.420337268049
2.78	-0.034527242	6.4014024415	-6.4359296835	6.7186652174	0.7186652174	4.5395099314	1.275763199	0.331163553099
2.75	-0.2882068708	6.7085848637	-6.9967917344	6.7514631391	0.7514631391	4.4214993206	1.137690818	0.429323875091
2.72	-0.5531274223	6.9972419754	-7.5503693976	6.7791130007	0.7791130007	4.3241201644	1.0406384671	0.433570143971
2.7	-0.7352219933	7.1827360428	-7.9179580361	6.7949535603	0.7949535603	4.2665035685	0.9893929355	0.435794461929
2.65	-1.2064874951	7.6299518439	-8.836439339	6.8260252675	0.8260252675	4.1393143683	0.8903288026	0.417428924886
2.6	-1.6952123158	8.0609724394	-9.7561847553	6.845260323	0.845260323	4.0284352705	0.8179628625	0.280297287364
2.55	-2.1942699391	8.4809467025	-10.6752166417	6.8527071254	0.8527071254	3.9285093805	0.7627597951	0.324064749398
2.5	-2.6959845889	8.8923142846	-11.5882988734	6.8481965321	0.8481965321	3.8366164591	0.7198089882	0.446440016915
2.45	-3.1920671832	9.2958390602	-12.4879062433	6.8314793575	0.8314793575	3.7510314461	0.6862594972	0.444954363393
2.4	-3.6736394786	9.6909928062	-13.3646322848	6.8023144729	0.8023144729	3.6707148255	0.660348526	0.446595792191
2.35	-4.1313313959	10.0761627511	-14.207494147	6.7605647993	0.7605647993	3.5950553332	0.6409161801	0.378346452879
2.3	-4.5554519895	10.448652562	-15.0041045515	6.7063075841	0.7063075841	3.5237557594	0.6272088549	0.437517657615
2.25	-4.9362404013	10.8047574489	-15.7409978501	6.640000726	0.640000726	3.4567559862	0.618723288	0.348857839119
2.2	-5.2642039178	11.1398139215	-16.4040178393	6.5626977464	0.5626977464	3.3941993721	0.6151298112	0.353385318364
2.15	-5.5305456875	11.4483878715	-16.978933559	6.4763243365	0.4763243365	3.3364087359	0.6162096811	0.431036958300
2.1	-5.7276725261	11.7246282018	-17.4523007279	6.3839848727	0.3839848727	3.2838680367	0.6218096895	0.325922526076
2.05	-5.8497509353	11.9628267699	-17.8125777052	6.2902135435	0.2902135435	3.2371991069	0.6318029439	0.293989878244
2.0	-5.8932475413	12.1581904617	-18.051438003	6.2010132903	0.2010132903	3.1971202332	0.6460488599	0.286589364159
1.9	-5.7442396704	12.4090832153	-18.1533228858	6.0643101296	0.0643101296	3.1398149411	0.6866468963	0.301113264361
1.8	-5.3096724096	12.461652401	-17.7713248106	6.0167814165	0.0167814165	3.118333622	0.7423938306	0.335141712383
1.75	-5.0074536673	12.3996518065	-17.4071054738	6.024330926	0.024330926	3.1235254525	0.7756024278	0.312429978178
1.7	-4.6676860684	12.2606927085	-16.9283787768	6.0420617815	0.0420617815	3.1412220951	0.8117085477	0.286617410006
1.65	-4.3113022212	12.0310909442	-16.3423931654	6.0597610977	0.0597610977	3.1726986885	0.84898506	0.304589461249
1.6	-3.9654463804	11.713610266	-15.6790566464	6.0705540109	0.0705540109	3.2176963043	0.8841065513	0.305760431399
1.55	-3.6609108129	11.3436961969	-15.0046070098	6.0736355298	0.0736355298	3.2725443072	0.9124711164	0.306074633887
1.5	-3.425017146	10.9891754567	-14.4141926027	6.0728424144	0.0728424144	3.3293991768	0.9299765236	0.191954367946
1.4	-3.200706535	10.5799954357	-13.7807019707	6.0709491603	0.0709491603	3.4131225682	0.9315966561	0.214721580502
1.3	-3.2208306163	10.609521232	-13.8303518483	6.0600075572	0.0600075572	3.4358176462	0.9132596969	0.149637848368
1.2	-3.3017605828	10.7688123253	-14.0705729081	6.0357040642	0.0357040642	3.4257175357	0.9038525584	0.143483596967
1.1	-3.3320557288	10.8316201225	-14.1636758513	6.0164828914	0.0164828914	3.4150991073	0.9050364889	0.141705251259
1.0	-3.3145666916	10.7971655657	-14.1117322573	6.0088583364	0.0088583364	3.4141172438	0.9078821507	0.133244510048
0.9	-3.2954368457	10.754759122	-14.0501959677	6.0050201805	0.0050201805	3.4180404663	0.9108033419	0.118426376877
0.8	-3.2892937217	10.7458835088	-14.0351772305	6.0026356103	0.0026356103	3.4193812002	0.9105024025	0.085452113187
0.7	-3.2871484826	10.7422139259	-14.0293624085	6.001196932	0.001196932	3.4199786703	0.9111505014	0.080362759281
0.6	-3.2858786655	10.7406426985	-14.026521364	6.0006668686	0.0006668686	3.4200485628	0.9108488258	0.058636946899
0.5	-3.2853967206	10.7402538112	-14.0256505318	6.0004785588	0.0004785588	3.4200345333	0.9106392469	0.046928556976
0.4	-3.285297726	10.7396105672	-14.0249082932	6.0003608696	0.0003608696	3.4201612723	0.9108985337	0.033328415945
0.3	-3.2852701379	10.7396928043	-14.0249629423	6.0003443692	0.0003443692	3.420140925	0.9108605664	0.021324000669



==> 2+_T2_I_12fm.txt <==
L	a	E	dJ	J
4	3.0000000	-82.61390549	0.6623460000	5.3376540000
5	2.4000000	-30.913567	2.5592130000	8.5592130000
6	2.0000000	-124.202198	0.8737130000	5.1262870000
7	1.7142857	-79.887699	2.0507170000	8.0507170000
8	1.5000000	-124.301097	1.2976060000	4.7023940000
9	1.3333333	-101.3914000631	0.8098165065	6.8098165065
10	1.2000000	-113.9710122175	1.1647323036	4.8352676964
11	1.0909091	-107.1041649452	0.0855214123	6.0855214123
12	1.0000000	-108.22297	0.2958600000	5.7041400000
13	0.9230769	-107.416637707	0.0673826214	5.9326173786
14	0.8571429	-107.0229912148	0.0690306912	5.9309693088
15	0.8000000	-106.9540137362	0.0445462860	5.9554537140
16	0.7500000	-106.7890863451	0.0276535138	5.9723464862
17	0.7058824	-106.7381018402	0.0196494137	5.9803505863
18	0.6666667	-106.6897588985	0.0129909559	5.9870090441
19	0.6315789	-106.6606751862	0.0090361889	5.9909638111
20	0.6000000	-106.6415304588	0.0063096406	5.9936903594
21	0.5714286	-106.6281466984	0.0044590723	5.9955409277
22	0.5454545	-106.619112142	0.0031960204	5.9968039796
23	0.5217391	-106.6127661342	0.0023144704	5.9976855296
24	0.5000000	-106.608292	0.0016950000	5.9983050000
25	0.4800000	-106.605097	0.0012550000	5.9987450000
26	0.4615385	-106.602788	0.0009380000	5.9990620000
27	0.4444444	-106.6011039899	0.0007071833	5.9992928167
28	0.4285714	-106.5998626897	0.0005381546	5.9994618454
29	0.4137931	-106.598939523	0.0004129557	5.9995870443
30	0.4000000	-106.5982469493	0.0003193952	5.9996806048
31	0.3870968	-106.5977230645	0.0002488891	5.9997511109
32	0.3750000	-106.5973236719	0.0001953293	5.9998046707
33	0.3636364	-106.5970169193	0.0001543314	5.9998456686
34	0.3529412	-106.5967796507	0.0001227216	5.9998772784
35	0.3428571	-106.5965948911	0.0000981811	5.9999018189
36	0.3333333	-106.5964500977	0.0000790046	5.9999209954
37	0.3243243	-106.5963359317	0.0000639239	5.9999360761
38	0.3157895	-106.5962453908	0.0000519956	5.9999480044
39	0.3076923	-106.5961731864	0.0000425052	5.9999574948
40	0.3000000	-106.5961152984	0.0000349138	5.9999650862
41	0.2926829	-106.5960686527	0.0000288095	5.9999711905
42	0.2857143	-106.5960308832	0.0000238767	5.9999761233
43	0.2787456	-106.596000158	0.0000198716	5.9999801284
44	0.2717770	-106.595975044	0.0000165836	5.9999834164
45	0.2648084	-106.5959544492	0.0000139282	5.9999860718
46	0.2578397	-106.5959374725	0.0000117263	5.9999882737
47	0.2648084	-106.595923	0.0000099080	5.9999900920
48	0.2500000	-106.595912	0.0000083990	5.9999916010
49	0.2448980	-106.595902	0.0000071440	5.9999928560
50	0.2400000	-106.595894	0.0000060960	5.9999939040



==> 2+_T2_I_150.txt <==
L	a	E	dJ	J
8	0.25	29.3312544771	4.1691034776	10.1691034776
9	0.25	-11.5882700473	3.9627068981	9.9627068981
10	0.25	-39.7449757284	3.6413322975	9.6413322975
11	0.25	-59.4730362424	3.2063467091	9.2063467091
12	0.25	-73.4476483521	2.6842973298	8.6842973298
13	0.25	-83.4151070622	2.1279288295	8.1279288295
14	0.25	-90.5539320458	1.6011907855	7.6011907855
15	0.25	-95.6676994888	1.1535746193	7.1535746193
16	0.25	-99.3071453228	0.8041402308	6.8041402308
17	0.25	-101.8589354342	0.5460519145	6.5460519145
18	0.25	-103.6072492619	0.3615459914	6.3615459914
19	0.25	-104.7700669438	0.2326172738	6.2326172738
20	0.25	-105.5174055749	0.1447855745	6.1447855745
21	0.25	-105.9802198308	0.0868830071	6.0868830071
22	0.25	-106.2560428137	0.0502015053	6.0502015053
23	0.25	-106.4142548076	0.0279508889	6.0279508889
24	0.25	-106.5017114273	0.0150292306	6.0150292306
25	0.25	-106.5484033353	0.0078287161	6.0078287161
26	0.25	-106.5725467474	0.0039641242	6.0039641242
27	0.25	-106.5846753951	0.0019569708	6.0019569708
28	0.25	-106.5906137633	0.0009439818	6.0009439818
29	0.25	-106.5934563398	0.0004449814	6.0004449814
30	0.25	-106.5947905369	0.0002042187	6.0002042187
31	0.25	-106.5954062303	0.0000900583	6.0000900583
32	0.25	-106.5956862653	0.0000367108	6.0000367108
33	0.25	-106.5958120788	0.0000120886	6.0000120886
34	0.25	-106.595868024	0.0000008390	6.0000008390
35	0.25	-106.595892689	0.0000042590	5.9999957410
36	0.25	-106.595903487	0.0000065520	5.9999934480
37	0.25	-106.595908186	0.0000075790	5.9999924210
38	0.25	-106.5959102235	0.0000080359	5.9999919641
39	0.25	-106.5959111029	0.0000082388	5.9999917612
40	0.25	-106.5959114816	0.0000083286	5.9999916714
41	0.25	-106.5959116446	0.0000083682	5.9999916318
42	0.25	-106.5959117136	0.0000083851	5.9999916149
43	0.25	-106.5959117443	0.0000083934	5.9999916066
44	0.25	-106.5959117571	0.0000083968	5.9999916032
45	0.25	-106.5959117625	0.0000083983	5.9999916017
46	0.25	-106.5959117633	0.0000083959	5.9999916041
47	0.25	-106.5959117656	0.0000083993	5.9999916007
48	0.25	-106.5959117657	0.0000083994	5.9999916006
49	0.25	-106.5959117657	0.0000083984	5.9999916016
50	0.25	-106.5959117667	0.0000083995	5.9999916005
51	0.25	-106.5959117666	0.0000083995	5.9999916005
52	0.25	-106.5959117668	0.0000083995	5.9999916005



==> 2+_T2_I_19fm.txt <==
a 	E	Kin	Pot	J	dJ	ravg	sigmar	maxPdf
4.5	0.3626707668	0.1923989262	0.1702718405	14.9173012099	8.9173012099	inf	6.3375291368	0.049482141667
4.4	0.3753808664	0.2008754512	0.1745054152	14.838938691	8.838938691	inf	6.2160445518	0.058861187462
4.3	0.3888858224	0.2099416791	0.1789441434	14.7596795396	8.7596795396	inf	6.0939333014	0.048899961295
4.2	0.4032570217	0.2196530083	0.1836040134	14.679390982	8.679390982	inf	5.9711590057	0.057729436269
4.1	0.4185742331	0.230073561	0.188500672	14.598117284	8.598117284	inf	5.8477586359	0.049545679961
4.0	0.4349268176	0.2412702471	0.1936565705	14.5148541142	8.5148541142	inf	5.7239002806	0.05237282128
3.9	0.4524151378	0.2533321282	0.1990830096	14.4316260642	8.4316260642	inf	5.5992308121	0.047233570596
3.8	0.4711522239	0.2663530646	0.204799159	14.348891531	8.348891531	inf	5.4737223633	0.047704265828
3.79	0.4730993625	0.2677050852	0.2053942772	14.3391987199	8.3391987199	inf	5.4613649142	0.056409645785
3.78	0.4750604086	0.2690729821	0.2059874265	14.3306229205	8.3306229205	inf	5.4488169649	0.050771455346
3.75	0.4810282464	0.2732422537	0.2077859927	14.3049457685	8.3049457685	inf	5.4111234597	0.058215625613
3.7	0.4912655589	0.2804161684	0.2108493905	14.2621983039	8.2621983039	inf	5.3481620588	0.054422712966
3.6	0.5128994589	0.2956535608	0.2172458981	14.1745956449	8.1745956449	inf	5.2221353373	0.046475564561
3.5	0.5362172091	0.312198735	0.2240184741	14.0855108819	8.0855108819	inf	5.0959176578	0.050062208732
3.4	0.5614034538	0.3302055704	0.2311978834	13.9939168231	7.9939168231	inf	4.9700167042	0.047369130272
3.3	0.5886653838	0.3498626827	0.2388027011	13.8988281504	7.8988281504	inf	4.8453369113	0.054650796853
3.2	0.6182290634	0.3714225462	0.2468065172	13.797207395	7.797207395	inf	4.7242348161	0.054155963774
3.1	0.650312364	0.3954043107	0.2549080532	13.681093928	7.681093928	inf	4.614204464	0.048705992813
3.0	0.6849276555	0.4247930762	0.2601345793	13.5130071888	7.5130071888	inf	4.5568819661	0.044465232066
2.95	0.7026702645	0.4523315622	0.2503387023	13.3298796439	7.3298796439	inf	4.6563810078	0.043916571787
2.9	0.7149238632	0.7767023605	-0.0617784973	12.1610639532	6.1610639532	inf	6.275892484	0.077433263335
2.895	0.7134564832	1.0206123839	-0.3071559006	11.5712772874	5.5712772874	inf	7.0179048977	0.140329562243
2.89	0.7093186442	1.520543499	-0.8112248548	10.5676034011	4.5676034011	inf	7.926858622	0.153213123198
2.887	0.704548972	2.0174771182	-1.3129281462	9.7198532011	3.7198532011	inf	8.3125587674	0.170036071971
2.883	0.6942046472	2.8742889659	-2.1800843188	8.4880621788	2.4880621788	inf	8.1240419300	0.286606514941
2.88	0.683120801	3.5080873541	-2.8249665531	7.7396803435	1.7396803435	inf	7.3867742991	0.278593554035
2.875	0.6594057374	4.2821240915	-3.6227183541	7.0343491829	1.0343491829	inf	5.7969780652	0.281833852667
2.87	0.6314150872	4.7334369504	-4.1020218632	6.7632797049	0.7632797049	inf	4.5173906796	0.352737710009
2.865	0.6009267769	5.0087742572	-4.4078474803	6.6657997524	0.6657997524	inf	3.6540907822	0.298390906697
2.86	0.5688360361	5.1967059555	-4.6278699195	6.6320660244	0.6320660244	inf	3.0787997909	0.287505924263
2.855	0.5355922356	5.3388471283	-4.8032548927	6.6226705317	0.6226705317	inf	2.6815034332	0.280177242462
2.85	0.5014401447	5.4545321756	-4.9530920309	6.6232728406	0.6232728406	inf	2.3965454431	0.371855805351
2.84	0.4309427116	5.6420655891	-5.2111228775	6.6348159887	0.6348159887	4.9813659994	2.020153747	0.404623460191
2.83	0.3580136263	5.7974463536	-5.4394327273	6.6499319716	0.6499319716	4.8598376146	1.7847627169	0.411649094731
2.82	0.2829960754	5.9350084912	-5.6520124159	6.6651555662	0.6651555662	4.7702052345	1.623089245	0.415018481128
2.81	0.2061013722	6.0614401708	-5.8553387986	6.6797136402	0.6797136402	4.6985279841	1.5035234298	0.417858122875
2.8	0.1274772678	6.1799557435	-6.0524784757	6.6934654326	0.6934654326	4.638527462	1.4117417129	0.420337268049
2.78	-0.034527242	6.4014024415	-6.4359296835	6.7186652174	0.7186652174	4.5395099314	1.275763199	0.331163553099
2.75	-0.2882068708	6.7085848637	-6.9967917344	6.7514631391	0.7514631391	4.4214993206	1.137690818	0.429323875091
2.72	-0.5531274223	6.9972419754	-7.5503693976	6.7791130007	0.7791130007	4.3241201644	1.0406384671	0.433570143971
2.7	-0.7352219933	7.1827360428	-7.9179580361	6.7949535603	0.7949535603	4.2665035685	0.9893929355	0.435794461929
2.65	-1.2064874951	7.6299518439	-8.836439339	6.8260252675	0.8260252675	4.1393143683	0.8903288026	0.417428924886
2.6	-1.6952123158	8.0609724394	-9.7561847553	6.845260323	0.845260323	4.0284352705	0.8179628625	0.280297287364
2.55	-2.1942699391	8.4809467025	-10.6752166417	6.8527071254	0.8527071254	3.9285093805	0.7627597951	0.324064749398
2.5	-2.6959845889	8.8923142846	-11.5882988734	6.8481965321	0.8481965321	3.8366164591	0.7198089882	0.446440016915
2.45	-3.1920671832	9.2958390602	-12.4879062433	6.8314793575	0.8314793575	3.7510314461	0.6862594972	0.444954363393
2.4	-3.6736394786	9.6909928062	-13.3646322848	6.8023144729	0.8023144729	3.6707148255	0.660348526	0.446595792191
2.35	-4.1313313959	10.0761627511	-14.207494147	6.7605647993	0.7605647993	3.5950553332	0.6409161801	0.378346452879
2.3	-4.5554519895	10.448652562	-15.0041045515	6.7063075841	0.7063075841	3.5237557594	0.6272088549	0.437517657615
2.25	-4.9362404013	10.8047574489	-15.7409978501	6.640000726	0.640000726	3.4567559862	0.618723288	0.348857839119
2.2	-5.2642039178	11.1398139215	-16.4040178393	6.5626977464	0.5626977464	3.3941993721	0.6151298112	0.353385318364
2.15	-5.5305456875	11.4483878715	-16.978933559	6.4763243365	0.4763243365	3.3364087359	0.6162096811	0.431036958300
2.1	-5.7276725261	11.7246282018	-17.4523007279	6.3839848727	0.3839848727	3.2838680367	0.6218096895	0.325922526076
2.05	-5.8497509353	11.9628267699	-17.8125777052	6.2902135435	0.2902135435	3.2371991069	0.6318029439	0.293989878244
2.0	-5.8932475413	12.1581904617	-18.051438003	6.2010132903	0.2010132903	3.1971202332	0.6460488599	0.286589364159
1.9	-5.7442396704	12.4090832153	-18.1533228858	6.0643101296	0.0643101296	3.1398149411	0.6866468963	0.301113264361
1.8	-5.3096724096	12.461652401	-17.7713248106	6.0167814165	0.0167814165	3.118333622	0.7423938306	0.335141712383
1.75	-5.0074536673	12.3996518065	-17.4071054738	6.024330926	0.024330926	3.1235254525	0.7756024278	0.312429978178
1.7	-4.6676860684	12.2606927085	-16.9283787768	6.0420617815	0.0420617815	3.1412220951	0.8117085477	0.286617410006
1.65	-4.3113022212	12.0310909442	-16.3423931654	6.0597610977	0.0597610977	3.1726986885	0.848985060	0.304589461249
1.6	-3.9654463804	11.713610266	-15.6790566464	6.0705540109	0.0705540109	3.2176963043	0.8841065513	0.305760431399
1.55	-3.6609108129	11.3436961969	-15.0046070098	6.0736355298	0.0736355298	3.2725443072	0.9124711164	0.306074633887
1.5	-3.425017146	10.9891754567	-14.4141926027	6.0728424144	0.0728424144	3.3293991768	0.9299765236	0.191954367946
1.4	-3.200706535	10.5799954357	-13.7807019707	6.0709491603	0.0709491603	3.4131225682	0.9315966561	0.214721580502
1.3	-3.2208306163	10.609521232	-13.8303518483	6.0600075572	0.0600075572	3.4358176462	0.9132596969	0.149637848368
1.2	-3.3017605828	10.7688123253	-14.0705729081	6.0357040642	0.0357040642	3.4257175357	0.9038525584	0.143483596967
1.1	-3.3320557288	10.8316201225	-14.1636758513	6.0164828914	0.0164828914	3.4150991073	0.9050364889	0.141705251259
1.0	-3.3145666916	10.7971655657	-14.1117322573	6.0088583364	0.0088583364	3.4141172438	0.9078821507	0.133244510048
0.9	-3.2954368457	10.754759122	-14.0501959677	6.0050201805	0.0050201805	3.4180404663	0.9108033419	0.118426376877
0.8	-3.2892937217	10.7458835088	-14.0351772305	6.0026356103	0.0026356103	3.4193812002	0.9105024025	0.085452113187
0.7	-3.2871484826	10.7422139259	-14.0293624085	6.001196932	0.001196932	3.4199786703	0.9111505014	0.080362759281
0.6	-3.2858786655	10.7406426985	-14.026521364	6.0006668686	0.0006668686	3.4200485628	0.9108488258	0.058636946899
0.5	-3.2853967206	10.7402538112	-14.0256505318	6.0004785588	0.0004785588	3.4200345333	0.9106392469	0.046928556976
0.4	-3.285297726	10.7396105672	-14.0249082932	6.0003608696	0.0003608696	3.4201612723	0.9108985337	0.033328415945
0.3	-3.2852701379	10.7396928043	-14.0249629423	6.0003443692	0.0003443692	3.4201409250	0.9108605664	0.021324000669
0.2	-3.2852330537	10.7404304494	-14.0256635035	6.0003856201	0.0003856201	3.4199761668	0.9105162390	0.012162069972



==> 4+_A1_II_12fm.txt <==
L	a	E	dmJ	J	dJ
23	1.8000000	0.7036953296	inf	17.5651620474	-2.4348379526
23	1.7750000	0.649393148	inf	18.5038660623	-1.4961339377
23	1.7500000	0.6539545968	inf	17.7802839649	-2.2197160351
23	1.7250000	0.6648509047	inf	17.4254440460	-2.574555954
23	1.7000000	0.67776966	inf	17.1951745229	-2.8048254771
23	1.6750000	0.6918131595	inf	17.0147866354	-2.9852133646
23	1.6500000	0.7066840988	inf	16.8549322407	-3.1450677593
23	1.6250000	0.7222519083	inf	16.7061397456	-3.2938602544
23	1.6000000	0.7384384034	inf	16.5566698870	-3.443330113
23	1.5750000	0.7551719394	inf	16.3972339884	-3.6027660116
23	1.5500000	0.7723556196	inf	16.2183778082	-3.7816221918
23	1.5250000	0.7898270222	inf	16.0073320079	-3.9926679921
23	1.5000000	0.8072834738	inf	15.7431787067	-4.2568212933
23	1.4750000	0.8241118492	inf	15.3773532928	-4.6226467072
23	1.4500000	0.8389288799	inf	14.8314280030	-5.168571997
23	1.4250000	0.8480698172	inf	13.8861795158	-6.1138204842
23	1.4150000	0.8480532245	inf	13.2839159494	-6.7160840506
23	1.4000000	0.8392097591	inf	11.9373551514	-8.0626448486
23	1.3900000	0.8221295193	inf	10.6266677810	-9.373332219
23	1.3820000	0.7968729505	inf	9.3581945241	-10.6418054759
23	1.3750000	0.7624083603	inf	8.2395937307	-11.7604062693
23	1.3500000	0.5543489575	inf	5.6062742584	-14.3937257416
19	1.3333333	0.0727154331	inf	4.9287852481	-15.0712147519
23	1.3250000	-0.0889538907	inf	6.0089075158	-13.9910924842
23	1.3000000	-0.7365250198	inf	7.4834207563	-12.5165792437
23	1.2750000	-1.5149837388	inf	8.0887717240	-11.911228276
23	1.2500000	-2.4100608855	inf	8.0510446919	-11.9489553081
23	1.2250000	-3.435771935	inf	7.6334929286	-12.3665070714
23	1.2000000	-4.6256708636	inf	7.2750889907	-12.7249110093
23	1.1750000	-6.0126262523	inf	7.3342484487	-12.6657515513
23	1.1500000	-7.6066537748	inf	7.7953192138	-12.2046807862
23	1.1250000	-9.3942185218	inf	8.4297968676	-11.5702031324
23	1.1000000	-11.3513869368	inf	9.0688417333	-10.9311582667
11	1.0909091	-12.04783	inf	9.2080380000	-10.791962
23	1.0750000	-13.4521982114	inf	9.6508726447	-10.3491273553
23	1.0500000	-15.670130623	inf	10.1751295523	-9.8248704477
23	1.0250000	-17.9767058481	inf	10.6684049733	-9.3315950267
23	1.0000000	-20.3390287742	inf	11.1772283080	-8.822771692
15	0.9750000	-22.7129275283	inf	11.7988480079	-8.2011519921
15	0.9500000	-25.0537159808	inf	12.7915191623	-7.2084808377
15	0.9330000	-26.560668528	inf	13.8701838625	-6.1298161375
15	0.9250000	-27.2225625228	inf	14.6556607788	-5.3443392212
13	0.9230769	-27.377024	inf	14.8843080000	-5.115692
15	0.9190000	-27.6842271462	inf	15.4259474773	-4.5740525227
15	0.9140000	-28.0345359316	inf	16.2093217045	-3.7906782955
15	0.9080000	-28.3926873738	inf	17.2889625498	-2.7110374502
15	0.9000000	-28.7043327904	inf	18.5706467716	-1.4293532284
15	0.8880000	-28.665898895	inf	18.2959143716	-1.7040856284
15	0.8750000	-28.0757568134	inf	16.3267394159	-3.6732605841
15	0.8500000	-26.390797384	inf	14.0084905427	-5.9915094573
15	0.8330000	-25.1537800769	inf	13.1301167138	-6.8698832862
15	0.8250000	-24.5784148599	inf	12.7739217739	-7.2260782261
15	0.8000000	-22.88987	8.3363790000	11.6636210000	-8.336379
23	0.7750000	-21.4770649964	9.5195688398	10.4804311602	-9.5195688398
23	0.7500000	-20.4222700756	10.6175630949	9.3824369051	-10.6175630949
23	0.7250000	-19.7044976	11.3669617842	8.6330382158	-11.3669617842
17	0.7058824	-19.324443	11.5612100000	8.4387900000	-11.56121
23	0.7000000	-19.2227110087	11.5173049412	8.4826950588	-11.5173049412
23	0.6750000	-18.8386440758	10.6436894845	9.3563105155	-10.6436894845
19	0.6666667	-18.7071269085	10.0068550060	9.9931449940	-10.006855006
19	0.6500000	-18.4066685447	8.1185866938	11.8814133062	-8.1185866938
19	0.6440000	-18.2843748067	7.2818635715	12.7181364285	-7.2818635715
19	0.6315790	-18.013744	5.5094070000	14.4905930000	-5.509407
20	0.6000000	-17.343434	2.3412790000	17.6587210000	-2.341279
21	0.5714286	-16.937561	1.2262270000	18.7737730000	-1.226227
22	0.5454545	-16.682677	0.7307810000	19.2692190000	-0.730781
23	0.5217391	-16.452139	0.4268650000	19.5731350000	-0.426864999999999
24	0.5000000	-16.299093	0.2585230000	19.7414770000	-0.258523
25	0.4800000	-16.181661986	0.1710552300	19.8289447700	-0.17105523
26	0.4615385	-16.0945638781	0.1120127344	19.8879872656	-0.1120127344
27	0.4444444	-16.0293006003	0.0792232190	19.9207767810	-0.079223218999999
28	0.4285714	-15.9799640548	0.0559915481	19.9440084519	-0.0559915481
29	0.4137931	-15.9423954868	0.0417644948	19.9582355052	-0.041764494799999
30	0.4000000	-15.913647	0.0315090000	19.9684910000	-0.031509
31	0.3870968	-15.8914562865	0.0241143629	19.9758856371	-0.024114362900001
32	0.3750000	-15.8742500751	0.0188532588	19.9811467412	-0.0188532588
33	0.3636364	-15.860806425	0.0148803908	19.9851196092	-0.014880390799998
34	0.3529412	-15.850255498	0.0123592520	19.9876407480	-0.012359252
35	0.3428571	-15.841919	0.0102690000	19.9897310000	-0.010269000000001
36	0.3333333	-15.835303	0.0085847980	19.9914152020	-0.008584798000001
37	0.3243243	-15.830020809	0.0073062340	19.9926937660	-0.007306234000001
38	0.3157895	-15.825781176	0.0061388491	19.9938611509	-0.006138849100001
39	0.3076923	-15.8223743192	0.0052868764	19.9947131236	-0.0052868764
40	0.3000000	-15.819608	0.0048247000	19.9951753000	-0.0048247
41	0.2926829	-15.817361027	0.0043178560	19.9956821440	-0.004317856
42	0.2857143	-15.815526176	0.0039009820	19.9960990180	-0.003900982000001
43	0.2790698	-15.814021076	0.0035649610	19.9964350390	-0.003564960999999
44	0.2727273	-15.812783127	0.0032435340	19.9967564660	-0.003243533999999
45	0.2666667	-15.811758523	0.0030570180	19.9969429820	-0.003057018
46	0.2608696	-15.810910363	0.0028318470	19.9971681530	-0.002831847
47	0.2553191	-15.810202816	0.0027152460	19.9972847540	-0.002715246000001
48	0.2500000	-15.809614	0.0025186530	19.9974813470	-0.002518652999999
49	0.2448980	-15.803318	0.0029224000	20.0029224000	0.002922399999999
50	0.2400000	-15.808702	0.0023618880	19.9976381120	-0.002361887999999





==> 4+_A1_II_150.txt <==
L	a	E	dJ	J
8	0.25	671.1075752635	inf	52.8645873556	32.8645873556
9	0.25	527.7306608682	inf	53.1311906794	33.1311906794
10	0.25	410.3278838052	inf	51.10504779	31.10504779
11	0.25	318.398000579	inf	47.5629236285	27.5629236285
12	0.25	246.9507808097	inf	42.8406476899	22.8406476899
13	0.25	191.1563612758	inf	37.5532758788	17.5532758788
14	0.25	147.0562294663	inf	32.1485685743	12.1485685743
15	0.25	111.8350327396	inf	27.2413072894	7.2413072894
16	0.25	83.3751884758	inf	23.0750803194	3.0750803194
17	0.25	60.2910774572	inf	19.8367828745	0.1632171255
18	0.25	41.5666681235	inf	18.3255471784	1.6744528216
19	0.25	25.7608765537	inf	inf	1.4013783217	18.5986216783
20	0.25	13.5594953054	inf	inf	2.7800953655	17.2199046345
21	0.25	3.3583144843	inf	14.0666376072	5.9333623928
22	0.25	-4.5831838347	inf	13.3641503631	6.6358496369
23	0.25	-10.7139606181	inf	13.518553266	6.481446734
24	0.25	-15.7881968256	inf	inf	1.7009590766	21.7009590766
25	0.25	-18.5234476221	inf	inf	5.5532249476	14.4467750524
26	0.25	-20.1884727401	2.4083511174	17.5916488826
27	0.25	-20.3727292113	1.5767396757	18.4232603243
28	0.25	-19.7684482283	2.7289868484	17.2710131516
29	0.25	-19.0301916715	3.2147965341	16.7852034659
30	0.25	-18.3621482295	3.1021842199	16.8978157801
31	0.25	-17.8053410558	2.7007836975	17.2992163025
32	0.25	-17.35946282	2.166818305	17.833181695
33	0.25	-17.0031750889	1.626414361	18.373585639
34	0.25	-16.7206106667	1.1285735121	18.8714264879
35	0.25	-16.4945532192	0.7415779013	19.2584220987
36	0.25	-16.3164855132	0.4709215190	19.529078481
37	0.25	-16.177647038	0.2870898721	19.7129101279
38	0.25	-16.0723321006	0.1691034015	19.8308965985
39	0.25	-15.9939427528	0.1013582280	19.898641772
40	0.25	-15.9369938551	0.0585823656	19.9414176344
41	0.25	-15.8962165012	0.0367343279	19.9632656721
42	0.25	-15.8674898089	0.0226292814	19.9773707186
43	0.25	-15.8474302478	0.0137645466	19.9862354534
44	0.25	-15.8334938338	0.0096240682	19.9903759318
45	0.25	-15.8238908094	0.0064471524	19.9935528476
46	0.25	-15.8172822616	0.0045014474	19.9954985526
47	0.25	-15.8127356011	0.0033378431	19.9966621569
48	0.25	-15.8096143664	0.0025200231	19.9974799769
49	0.25	-15.8074707706	0.0019554681	19.9980445319
50	0.25	-15.8059965764	0.0015814303	19.9984185697
51	0.25	-15.8049827058	inf	19.998684446	0.0013155540
52	0.25	-15.8042845819	inf	19.9988699747	0.0011300253




==> 4+_A1_I_12fm.txt <==
L	a	E	dJ	J
4	3.0000000	-4.2364243843	20.3473064349	-1.3473064349
5	2.4000000	-0.430658	8.9823190000	10.0176810000
6	2.0000000	4.465096	2.2141750000	16.7858250000
7	1.7142857	-33.89369	4.2020960000	23.2020960000
8	1.5000000	-22.843873	7.6344840000	11.3655160000
9	1.3333333	-52.328095	10.3783220000	8.6216780000
10	1.2000000	-47.340863	7.4227680000	11.5772320000
11	1.0909091	-73.835428	6.7369470000	12.2630530000
12	1.0000000	-48.521393	8.5195750000	10.4804250000
13	0.9230769	-62.185475	10.2498120000	8.7501880000
14	0.8571429	-58.741699	1.8171940000	17.1828060000
15	0.8000000	-67.36851	9.0399770000	9.9600230000
16	0.7500000	-58.80283	7.0138190000	11.9861810000
17	0.7058824	-60.622762	7.1563340000	11.8436660000
18	0.6666667	-58.289741	8.4999210000	10.5000790000
19	0.6315789	-59.019271	6.9925110000	12.0074890000
20	0.6000000	-58.078177	8.9827930000	10.0172070000
21	0.5714286	-58.474396	6.4082990000	12.5917010000
22	0.5454545	-58.365242	9.0038700000	9.9961300000
23	0.5217391	-58.194122	5.3331190000	13.6668810000
24	0.5000000	-58.147697	8.8374230000	10.1625770000
25	0.4800000	-58.051289647	4.1523414690	14.8476585310
26	0.4615385	-57.9123402452	9.0079201438	9.9920798562
27	0.4444444	-57.9768482486	3.9635447595	15.0364552405
28	0.4285714	-57.9010452409	6.8059677884	12.1940322116
29	0.4137931	-57.9298078048	7.0880632871	11.9119367129
30	0.4000000	-57.898615	3.1520670000	15.8479330000
31	0.3870968	-57.8799147484	4.8865658669	14.1134341331
32	0.3750000	-57.8976630694	0.6412934332	18.3587065668
33	0.3636364	-57.890830481	0.9564588524	18.0435411476
34	0.3529412	-57.895378471	0.4198690450	19.4198690450
35	0.3428571	-57.892495	0.4100450000	19.4100450000
36	0.3333333	-57.892832	0.7956120000	19.7956120000
37	0.3243243	-57.891275615	0.8139804290	19.8139804290
38	0.3157895	-57.8907403	0.9253409940	19.9253409940
39	0.3076923	-57.8897770981	0.9367626093	19.9367626093
40	0.3000000	-57.889205	0.9713665000	19.9713665000
41	0.2926829	-57.888744844	0.9989545980	19.9989545980
42	0.2857143	-57.888149393	0.9934501960	19.9934501960
43	0.2790698	-57.887699962	0.9908375610	19.9908375610
44	0.2727273	-57.887408987	0.9993662860	19.9993662860
45	0.2666667	-57.88711414	0.9995037820	19.9995037820
46	0.2608696	-57.886863698	0.9993612120	19.9993612120
47	0.2553191	-57.886664	0.9996334400	19.9996334400
48	0.2500000	-57.886495	0.9997069540	19.9997069540
49	0.2448980	-57.886352	0.9997338000	19.9997338000
50	0.2400000	-57.886234	0.9997858250	19.9997858250



==> 4+_A1_I_150.txt <==
L	a	E	dJ	J
8	0.25	233.779465411	5.893511519	25.893511519
9	0.25	151.8916913327	4.9250391994	24.9250391994
10	0.25	93.8449173781	3.4542254633	23.4542254633
11	0.25	51.9068687122	1.5614982646	21.5614982646
12	0.25	20.9746108526	0.7063560716	19.2936439284
13	0.25	-2.1891871815	3.1319127881	16.8680872119
14	0.25	-19.8349604394	5.510651124	14.489348876
15	0.25	-33.1442262849	4.6786651979	15.3213348021
16	0.25	-43.9397023035	9.4584499009	10.5415500991
17	0.25	-51.8436451752	10.9707380609	9.0292619391
18	0.25	-57.6952330991	12.0283579317	7.9716420683
19	0.25	-61.7166137682	12.7555048986	7.2444951014
20	0.25	-65.5857091097	9.7246542709	10.2753457291
21	0.25	-63.3137978607	8.6524794856	11.3475205144
22	0.25	-61.5024648875	8.1123577845	11.8876422155
23	0.25	-60.1668484665	7.5928759274	12.4071240726
24	0.25	-59.264520953	7.1147402498	12.8852597502
25	0.25	-58.6839214651	6.7828637612	13.2171362388
26	0.25	-58.3382147732	6.4894300636	13.5105699364
27	0.25	-58.1312634301	6.3306890221	13.6693109779
28	0.25	-58.0199754857	6.1124777676	13.8875222324
29	0.25	-57.9529351856	6.0988176806	13.9011823194
30	0.25	-57.9221082502	5.8238247583	14.1761752417
31	0.25	-57.9005744143	5.4837573738	14.5162426262
32	0.25	-57.8966434147	3.8475064243	16.1524935757
33	0.25	-57.8931471089	2.3377560753	17.6622439247
34	0.25	-57.8945360435	0.9438253944	19.0561746056
35	0.25	-57.8922243209	0.3955032760	19.604496724
36	0.25	-57.8905506771	0.1266688648	19.8733311352
37	0.25	-57.8888657146	0.0503263772	19.9496736228
38	0.25	-57.887871179	0.0171158748	19.9828841252
39	0.25	-57.8872392542	0.0082214473	19.9917785527
40	0.25	-57.8869337247	0.0003538564	19.9996461436
41	0.25	-57.8867238141	0.0004022817	19.9995977183
42	0.25	-57.8866167026	0.0003145607	19.9996854393
43	0.25	-57.8865556896	0.0003952697	19.9996047303
44	0.25	-57.8865276607	0.0002973623	19.9997026377
45	0.25	-57.8865112242	0.0002948954	19.9997051046
46	0.25	-57.8865026361	0.0002927213	19.9997072787
47	0.25	-57.886496325	0.0003293077	19.9996706923
48	0.25	-57.8864945531	0.0003072138	19.9996927862
49	0.25	-57.8864931505	0.0003093933	19.9996906067
50	0.25	-57.8864905829	0.0003992598	19.9996007402
51	0.25	-57.8864914022	0.0003329461	19.9996670539
52	0.25	-57.8864929464	0.0002914823	19.9997085177





==> 4+_E_II_12fm.txt <==
a	E	dmJ	J	dJ
1.8000000	3.3285701214	inf	36.8824317786	16.8824317786
1.7500000	3.458875118	inf	33.9064463659	13.9064463659
1.7460000	3.4393600537	inf	31.5074286085	11.5074286085
1.7420000	3.385876999	inf	28.6014336171	8.6014336171
1.7390000	3.3207246319	inf	27.3501057101	7.3501057101
1.7330000	3.1523374517	inf	27.5229476088	7.5229476088
1.7150000	2.5174598054	inf	26.6847365249	6.6847365249
1.7080000	2.2550773684	inf	26.6409508339	6.6409508339
1.7060000	2.1805028058	inf	26.4861372526	6.4861372526
1.6750000	0.8272716293	inf	26.9362445463	6.9362445463
1.6500000	-0.3227949152	inf	27.8382990150	7.838299015
1.6250000	-1.5579501887	inf	28.0457483496	8.0457483496
1.6000000	-2.8673918542	inf	28.1864406561	8.1864406561
1.5750000	-4.2456542839	inf	28.2953622674	8.2953622674
1.5500000	-5.6876742414	inf	28.3860444358	8.3860444358
1.5250000	-7.1881136898	inf	28.4650790839	8.4650790839
1.5000000	-8.7410747893	inf	28.5362830634	8.5362830634
1.4750000	-10.3399377073	inf	28.6018744927	8.6018744927
1.4500000	-11.9772508874	inf	28.6631849790	8.663184979
1.4250000	-13.6446485056	inf	28.7210779276	8.7210779276
1.4000000	-15.3327846073	inf	28.7760798001	8.7760798001
1.3750000	-17.0312793276	inf	28.8283787789	8.8283787789
1.3500000	-18.7286753589	inf	28.8779476352	8.8779476352
1.3333333	-19.854901	inf	28.9046330000	8.904633
1.3250000	-20.4124042702	inf	28.9245401951	8.9245401951
1.3000000	-22.0687630895	inf	28.9680716179	8.9680716179
1.2750000	-23.6829020203	inf	29.0082392701	9.0082392701
1.2500000	-25.2388244011	inf	29.0445037990	9.044503799
1.2250000	-26.7194001596	inf	29.0768837626	9.0768837626
1.2000000	-28.1063942671	inf	29.1049199604	9.1049199604
1.1750000	-29.3805124085	inf	29.1287543420	9.128754342
1.1500000	-30.5214678719	inf	29.1483458113	9.1483458113
1.1250000	-31.5080774896	inf	29.1636753195	9.1636753195
1.1000000	-32.3184019672	inf	29.1744991201	9.1744991201
1.0909091	-32.564993	inf	29.1764870000	9.176487
1.0750000	-32.9299602531	inf	29.1791072660	9.179107266
1.0500000	-33.3200760989	inf	29.1743746007	9.1743746007
1.0250000	-33.4664787451	inf	29.1506789104	9.1506789104
1.0000000	-33.3484511823	inf	29.0861941754	9.0861941754
0.9750000	-32.9494068144	inf	28.9214547161	8.9214547161
0.9550000	-32.4236812608	inf	28.6016525412	8.6016525412
0.9500000	-32.2645130397	inf	28.4667063082	8.4667063082
0.9470000	-32.1640195768	inf	28.3688168313	8.3688168313
0.9390000	-31.8791359621	inf	28.0213260563	8.0213260563
0.9310000	-31.5736869939	inf	27.4813486156	7.4813486156
0.9250000	-31.3362903994	inf	26.8649113337	6.8649113337
0.9230769	-31.260001	inf	26.6084140000	6.608414
0.9230000	-31.2567430657	inf	26.6010675638	6.6010675638
0.9180000	-31.0601246268	inf	25.7677431423	5.7677431423
0.9150000	-30.9458504982	inf	25.1265981889	5.1265981889
0.9120000	-30.8363745816	inf	24.3655648292	4.3655648292
0.9090000	-30.7330562372	inf	23.4914717700	3.49147177
0.9080000	-30.7000869141	inf	23.1837312297	3.1837312297
0.9070000	-30.6677513108	inf	22.8669323892	2.8669323892
0.9030000	-30.5425660857	inf	21.6228846690	1.622884669
0.9000000	-30.4461166771	inf	20.7875932902	0.7875932902
0.8990000	-30.411723711	inf	20.5362736085	0.5362736085
0.8950000	-30.2549530707	inf	19.6530852075	-0.346914792500002
0.8910000	-30.0620793166	inf	18.9275846202	-1.0724153798
0.8830000	-29.5886894098	inf	17.9211114419	-2.0788885581
0.8750000	-29.0466546901	inf	17.3777252339	-2.6222747661
0.8500000	-27.171649396	inf	16.9076824360	-3.092317564
0.8250000	-25.2065210417	inf	16.9432447369	-3.0567552631
0.8000000	-23.2972393083	2.9955990347	17.0044009653	-2.9955990347
0.7750000	-21.5822453221	3.0301264282	16.9698735718	-3.0301264282
0.7500000	-20.1768811901	3.1622229809	16.8377770191	-3.1622229809
0.7250000	-19.1262785429	3.3040800877	16.6959199123	-3.3040800877
0.7058824	-18.538755	3.3323790000	16.6676210000	-3.332379
0.7000000	-18.3865928759	3.3069763084	16.6930236916	-3.3069763084
0.6750000	-17.8559430197	2.9819928117	17.0180071883	-2.9819928117
0.6666667	-17.7067563522	2.7776783661	17.2223216339	-2.7776783661
0.6500000	-17.4300961841	2.2478289331	17.7521710669	-2.2478289331
0.6315789	-17.153935	1.6162920000	18.3837080000	-1.616292
0.6250000	-17.0620988737	1.4145158814	18.5854841186	-1.4145158814
0.6000000	-16.7626733365	0.8525012649	19.1474987351	-0.852501264899999
0.5750000	-16.533121813	0.5417428409	19.4582571591	-0.5417428409
0.5714286	-16.506105	0.5122010000	19.4877990000	-0.512201000000001
0.5454545	-16.335786	0.3499430000	19.6500570000	-0.349943
0.5217391	-16.199515	0.2146300000	19.7853700000	-0.21463
0.5000000	-16.103985	0.1410930000	19.8589070000	-0.141093000000001
0.4800000	-16.032303	0.0937810000	19.9062190000	-0.093781
0.4615385	-15.978841	0.0639680000	19.9360320000	-0.063967999999999
0.4444444	-15.938818	0.0446140000	19.9553860000	-0.044613999999999
0.4285714	-15.9085303517	0.0320856033	19.9679143967	-0.032085603300001
0.4137931	-15.8855005733	0.0237700141	19.9762299859	-0.023770014099998
0.4000000	-15.8678777166	0.0177625268	19.9822374732	-0.017762526799999
0.3870968	-15.8542978345	0.0135831772	19.9864168228	-0.013583177200001
0.3750000	-15.8437734316	0.0107403513	19.9892596487	-0.010740351300001
0.3636364	-15.8355675546	0.0086262520	19.9913737480	-0.008626251999999
0.3529412	-15.8291328162	0.0070943258	19.9929056742	-0.007094325800001
0.3428571	-15.8240583002	0.0058583512	19.9941416488	-0.005858351200001
0.3333333	-15.8200358126	0.0049192422	19.9950807578	-0.0049192422
0.3243243	-15.8168301101	0.0042469011	19.9957530989	-0.0042469011
0.3157895	-15.8142629941	0.0037111218	19.9962888782	-0.003711121799999
0.3076923	-15.8121943255	0.0032934139	19.9967065861	-0.0032934139
0.3000000	-15.8105231957	0.0029707196	19.9970292804	-0.0029707196
0.2926829	-15.8091702157	0.0026853788	19.9973146212	-0.002685378799999
0.2857143	-15.8080626207	0.0024507046	19.9975492954	-0.002450704600001
0.2790698	-15.8071577456	0.0022902006	19.9977097994	-0.002290200600001
0.2727273	-15.8064128534	0.0021410484	19.9978589516	-0.002141048399999
0.2666667	-15.8057979943	0.0020661548	19.9979338452	-0.002066154800001
0.2608696	-15.8052861864	0.0018902519	19.9981097481	-0.001890251900001
0.2553191	-15.8048648687	0.0018581733	19.9981418267	-0.0018581733
0.2500000	-15.8045104967	0.0017965436	19.9982034564	-0.001796543600001
0.2448980	-15.8042146736	0.0017102576	19.9982897424	-0.001710257599999
0.2400000	-15.8039622003	0.0016614690	19.9983385310	-0.001661468999998





==> 4+_E_II_150.txt <==
L	a	E	dJ	J
8	0.25	671.1050046824	inf	52.8461565091	32.8461565091
9	0.25	527.7063536584	inf	53.0275826682	33.0275826682
10	0.25	410.3261798709	inf	50.9720839511	30.9720839511
11	0.25	318.3828375743	inf	47.3207134574	27.3207134574
12	0.25	246.95476172	inf	42.5488920479	22.5488920479
13	0.25	191.146614825	inf	37.171947207	17.171947207
14	0.25	147.0598373234	inf	31.7676900466	11.7676900466
15	0.25	111.8156904853	inf	26.8621344516	6.8621344516
16	0.25	83.3562033671	inf	22.7832400321	2.7832400321
17	0.25	60.2227716899	inf	19.6157003504	0.3842996496
18	0.25	41.3878324847	inf	17.4807472305	2.5192527695
19	0.25	25.9218067065	inf	inf	3.0976364024	16.9023635976
20	0.25	13.4126678059	inf	14.780313737	5.219686263
21	0.25	3.3849293628	inf	13.8583777344	6.1416222656
22	0.25	-4.5645387825	inf	13.6702821294	6.3297178706
23	0.25	-10.6712524824	inf	14.7143270421	5.2856729579
24	0.25	-14.9239636662	inf	inf	1.5883538842	21.5883538842
25	0.25	-19.4169514833	inf	inf	7.5889264835	12.4110735165
26	0.25	-20.6761992553	3.5887986259	16.4112013741
27	0.25	-20.1768899689	1.9863650237	18.0136349763
28	1.25	-19.19809335	2.111885	17.888115
29	0.25	-18.4344490155	1.98690964	18.01309036
30	0.25	-17.7564100593	1.706277498	18.293722502
31	0.25	-17.2305464297	1.3921456965	18.6078543035
32	0.25	-16.8366289546	1.096457988	18.903542012
33	0.25	-16.5477526366	0.8296336327	19.1703663673
34	0.25	-16.3380274472	0.6030365146	19.3969634854
35	0.25	-16.1860755909	0.4205353201	19.5794646799
36	0.25	-16.0758136457	0.2795500749	19.7204499251
37	0.25	-15.9958969205	0.1810113839	19.8189886161
38	0.25	-15.9381543808	0.1151898370	19.884810163
39	0.25	-15.8968028833	0.0704497135	19.9295502865
40	0.25	-15.8674791403	0.0439292774	19.9560707226
41	0.25	-15.8468995105	0.027204844	19.972795156
42	0.25	-15.8325944537	0.0174688944	19.9825311056
43	0.25	-15.8227188966	0.0111622870	19.988837713
44	0.25	-15.815940596	0.0073891934	19.9926108066
45	0.25	-15.8113037608	0.0049900957	19.9950099043
46	0.25	-15.8081345382	0.0035305534	19.9964694466
47	0.25	-15.8059799591	0.0024169099	19.9975830901
48	0.25	-15.8045105358	0.0017683156	19.9982316844
49	0.25	-15.8035063516	0.001302097	19.998697903
50	0.25	-15.8028218088	0.0010339224	19.9989660776
51	0.25	-15.8023531489	inf	19.9991660831	0.0008339169
52	0.25	-15.8020312662	inf	19.9993541466	0.0006458534





==> 4+_E_I_12fm.txt <==
L	a	E	dJ	J
4	3.0000000	5.5451930	1.2133330000	18.7866670000
5	2.4000000	10.569737	13.2748920000	33.2748920000
6	2.0000000	12.916384	23.1215680000	43.1215680000
7	1.7142857	2.2829170	6.6487810000	26.6487810000
8	1.5000000	9.3065420	2.5011730000	17.4988270000
9	1.3333333	-19.854901	8.9046330000	28.9046330000
10	1.2000000	0.2193390	7.3378240000	12.6621760000
11	1.0909091	-32.564993	9.1764870000	29.1764870000
12	1.0000000	-6.354730	9.8220210000	29.8220210000
13	0.9230769	-31.260001	6.6084140000	26.6084140000
14	0.8571429	-14.226321	3.1778740000	23.1778740000
15	0.8000000	-23.297458	2.9955190000	17.0044810000
16	0.7500000	-18.104157	0.3088490000	19.6911510000
17	0.7058824	-18.538755	3.3323790000	16.6676210000
18	0.6666667	-17.48558	1.2082750000	18.7917250000
19	0.6315789	-17.153935	1.6162920000	18.3837080000
20	0.6000000	-16.764394	0.8631140000	19.1368860000
21	0.5714286	-16.506105	0.5122010000	19.4877990000
22	0.5454545	-16.335786	0.3499430000	19.6500570000
23	0.5217391	-16.199515	0.2146300000	19.7853700000
24	0.5000000	-16.103985	0.1410930000	19.8589070000
25	0.4800000	-16.032303	0.0937810000	19.9062190000
26	0.4615385	-15.978841	0.0639680000	19.9360320000
27	0.4444444	-15.9388180	0.0446140000	19.9553860000
28	0.4285714	-15.9085303517	0.0320856033	19.9679143967
29	0.4137931	-15.8855005733	0.0237700141	19.9762299859
30	0.4000000	-15.8678777166	0.0177625268	19.9822374732
31	0.3870968	-15.8542978345	0.0135831772	19.9864168228
32	0.3750000	-15.8437734316	0.0107403513	19.9892596487
33	0.3636364	-15.8355675546	0.0086262520	19.9913737480
34	0.3529412	-15.8291328162	0.0070943258	19.9929056742
35	0.3428571	-15.8240583002	0.0058583512	19.9941416488
36	0.3333333	-15.8200358126	0.0049192422	19.9950807578
37	0.3243243	-15.8168301101	0.0042469011	19.9957530989
38	0.3157895	-15.8142629941	0.0037111218	19.9962888782
39	0.3076923	-15.8121943255	0.0032934139	19.9967065861
40	0.3000000	-15.8105231957	0.0029707196	19.9970292804
41	0.2926829	-15.8091702157	0.0026853788	19.9973146212
42	0.2857143	-15.8080626207	0.0024507046	19.9975492954
43	0.2790698	-15.8071577456	0.0022902006	19.9977097994
44	0.2727273	-15.8064128534	0.0021410484	19.9978589516
45	0.2666667	-15.8057979943	0.0020661548	19.9979338452
46	0.2608696	-15.8052861864	0.0018902519	19.9981097481
47	0.2553191	-15.8048648687	0.0018581733	19.9981418267
48	0.2500000	-15.8045104967	0.0017965436	19.9982034564
49	0.2448980	-15.8042146736	0.0017102576	19.9982897424
50	0.2400000	-15.8039622003	0.0016614690	19.9983385310



==> 4+_E_I_150.txt <==
L	a	E	dJ	J
8	0.25	31.186999098	3.2422187888	16.7577812112
9	0.25	-8.7179438484	3.1882501239	16.8117498761
10	0.25	-35.4861743866	3.1271848585	16.8728151415
11	0.25	-53.3415150585	3.0822155749	16.9177844251
12	0.25	-64.8509816141	3.0917789944	16.9082210056
13	0.25	-71.6964579603	3.1966538281	16.8033461719
14	0.25	-75.0822670228	3.4131474052	16.5868525948
15	0.25	-75.9481913001	3.7106508782	16.2893491218
16	0.25	-75.0667707845	4.0157033687	15.9842966313
17	0.25	-73.0791914637	4.2409387914	15.7590612086
18	0.25	-70.5093832982	4.3202355341	15.6797644659
19	0.25	-67.7746065754	4.2617756199	15.7382243801
20	0.25	-65.2025822365	5.2744248314	14.7255751686
21	0.25	-62.9700224015	3.015605949	16.984394051
22	0.25	-61.2343079903	2.6740928836	17.3259071164
23	0.25	-59.9829535992	2.2915915095	17.7084084905
24	0.25	-59.1465459591	1.9774897464	18.0225102536
25	0.25	-58.6213000035	1.7495599391	18.2504400609
26	0.25	-58.3070161329	1.5601092843	18.4398907157
27	0.25	-58.1255557321	1.4004146768	18.5995853232
28	1.25	-58.02330285	1.2233700000	18.77663000
29	0.25	-57.9663739469	1.0441456681	18.9558543319
30	0.25	-57.9344811381	0.8232545756	19.1767454244
31	0.25	-57.9160334789	0.5452191267	19.4547808733
32	0.25	-57.9047589506	0.307400157	19.692599843
33	0.25	-57.8975423278	0.1395672409	19.8604327591
34	0.25	-57.8928726318	0.0606504726	19.9393495274
35	0.25	-57.8900792261	0.0077805764	19.9922194236
36	0.25	-57.8886601621	0.0045999408	19.9954000592
37	0.25	-57.8872858352	0.0012253202	19.9987746798
38	0.25	-57.8867471108	0.0055731821	19.9944268179
39	0.25	-57.8864415187	0.0002285480	19.999771452
40	0.25	-57.8863853369	0.0050659182	19.9949340818
41	0.25	-57.8861935937	0.0001878777	19.9998121223
42	0.25	-57.8861711608	0.0029767425	19.9970232575
43	0.25	-57.8861239982	0.0004843773	19.9995156227
44	0.25	-57.8865480716	0.0274400881	19.9725599119
45	0.25	-57.8861093846	0.0002569053	19.9997430947
46	0.25	-57.8863751558	0.0221437699	19.9778562301
47	0.25	-57.8861052222	0.0003039439	19.9996960561
48	0.25	-57.886209161	0.0064075011	19.9935924989
49	0.25	-57.8861010773	0.0002126422	19.9997873578
50	0.25	-57.8861226131	0.0028285964	19.9971714036
51	0.25	-57.8860978446	0.0004564181	19.9995435819
52	0.25	-57.8865433751	0.0282917132	19.9717082868






==> 4+_II_MAVG.txt <==
E	J	dJ	L	a
480.133581993300	41.3612360849000	inf	8	0.25	21.3612360849
353.472956430278	41.8377502153444	inf	9	0.25	21.8377502153
260.258298601200	41.6444833341778	inf	10	0.25	21.6444833342
191.345321641522	41.0213845222667	inf	11	0.25	21.0213845223
139.969921335033	40.0810656876889	inf	12	0.25	20.0810656877
101.411690128933	38.9206020592556	inf	13	0.25	18.9206020593
72.3254581624778	37.6138004065778	inf	14	0.25	17.6138004066
50.3361598779889	36.2580822626444	inf	15	0.25	16.2580822626
33.6847065968222	34.9220068577222	inf	16	0.25	14.9220068577
21.0725504012778	33.6741496885333	inf	17	0.25	13.6741496885
11.5165503863889	32.6936133673111	inf	18	0.25	12.6936133673
4.25837035442222	inf	inf	19	0.25	32.1770163583778	12.1770163584
-1.16729996526667	31.1213631037111	inf	20	0.25	11.1213631037
-5.09739551523333	30.1698116534333	inf	21	0.25	10.1698116534
-7.96596172067778	29.7080892657667	inf	22	0.25	9.7080892658
-10.0808220079333	29.6441691659000	inf	23	0.25	9.6441691659
-11.5082183380778	inf	inf	24	0.25	31.6919609363778	11.6919609364
-12.949466742700	inf	inf	25	0.25	28.0989092390778	8.0989092391
-13.5697446954667	27.6613821939444	7.6613821939	26	0.25
-13.8168249810667	25.4398094703556	5.4398094704	27	0.25
-14.0040958882889	22.5560459892222	2.5560459892	28	0.25
-14.2828708180667	19.8742039879778	inf	29	0.25	0.1257960120
-14.5793417475111	18.6616035052889	1.3383964947	30	0.25
-14.8245682905667	18.7792820803667	1.2207179196	31	0.25
-14.9902078907222	19.2166971315556	0.7833028684	32	0.25
-15.0949821375889	19.5292996218333	0.4707003782	33	0.25
-15.1622311629333	19.7135449144444	0.2864550856	34	0.25
-15.2063645317222	19.8246156898222	0.1753843102	35	0.25
-15.2355504095889	19.8935778944111	0.1064221056	36	0.25
-15.2548341063778	19.9371444548444	0.0628555452	37	0.25
-15.2675118445333	19.9634181632778	0.0365818367	38	0.25
-15.2758413267000	19.9796014936111	0.0203985064	39	0.25
-15.281323471000	19.9884577734889	0.0115422265	40	0.25
-15.2849388969778	19.9933955474222	0.0066044526	41	0.25
-15.2873361112222	19.9961087260333	0.0038912740	42	0.25
-15.2889316865556	19.9977862004778	0.0022137995	43	0.25
-15.2900020105333	19.9985133044778	0.0014866955	44	0.25
-15.2907174521111	19.9990203848111	0.0009796152	45	0.25
-15.291198310600	19.9992658444222	0.0007341556	46	0.25
-15.2915266587333	19.9994327861222	0.0005672139	47	0.25
-15.2917467535778	19.9995196292111	0.0004803708	48	0.25
-15.2918937926222	19.9995871906778	0.0004128093	49	0.25
-15.2919628327222	19.9997614609222	0.0002385391	50	0.25
-15.2920636934444	19.9996282793333	inf	51	0.25	0.0003717207
-15.2921093944778	19.9996535571556	inf	52	0.25	0.0003464428




==> 4+_II_MAVG_12fm.txt <==
E	J	dmJ	dJ	a
2.1180982232	23.2290841268	3.2290841268	3.22908412678889	1.8000000000
2.1089920783	22.4497672205	2.4497672205	2.44976722053334	1.7500000000
2.1379528991	21.3396986259	1.3396986259	1.33969862594444	1.7250000000
2.1883816331	21.1035791634	1.1035791634	1.10357916335555	1.7000000000
2.2443928420	21.0355719554	1.0355719554	1.03557195536666	1.6750000000
2.3000922286	20.7861377789	0.7861377789	0.786137778855554	1.6500000000
2.3574166735	20.5897380827	0.5897380827	0.589738082655558	1.6250000000
2.4123559004	20.3447750795	0.3447750795	0.344775079466665	1.6000000000
2.4436857551	20.1669948982	0.1669948982	0.166994898244443	1.5750000000
2.3328957985	21.3055124981	1.3055124981	1.30551249812222	1.5500000000
2.0862550543	21.7959910505	1.7959910505	1.79599105047778	1.5250000000
1.7839751908	21.8526427896	1.8526427896	1.85264278957778	1.5000000000
1.4394833288	21.6524575304	1.6524575304	1.65245753036667	1.4750000000
1.0341805373	20.9718843805	0.9718843805	0.971884380500001	1.4500000000
0.3703135826	22.3229561435	2.3229561435	2.32295614346667	1.4250000000
-0.4817992307	22.7379256521	2.7379256521	2.73792565205555	1.4000000000
-1.4064900443	22.5368157938	2.5368157938	2.53681579383333	1.3750000000
-2.3992415773	22.3380839213	2.3380839213	2.33808392132222	1.3500000000
-3.5060170981	22.5365669197	2.5365669197	2.53656691967778	1.3250000000
-4.6949352407	22.9536137277	2.9536137277	2.95361372771111	1.3000000000
-5.9807009438	23.3287572363	3.3287572363	3.32875723634444	1.2750000000
-7.3387203351	23.4770047978	3.4770047978	3.47700479782222	1.2500000000
-8.7461111301	23.5448180839	3.5448180839	3.54481808391111	1.2250000000
-10.1925867678	23.5938336782	3.5938336782	3.59383367822222	1.2000000000
-13.1585976546	23.7655741806	3.7655741806	3.76557418064445	1.1500000000
-16.1145786842	23.9392947079	3.9392947079	3.93929470790000	1.1000000000
-17.5394516484	23.9909265851	3.9909265851	3.99092658514444	1.0750000000
-18.8998960954	24.0191554280	4.0191554280	4.01915542795556	1.0500000000
-20.1726834673	24.0306307408	4.0306307408	4.03063074082222	1.0250000000
-21.3333518106	24.0367965177	4.0367965177	4.03679651766667	1.0000000000
-22.3557095265	24.0617135172	4.0617135172	4.06171351722222	0.9750000000
-23.2125705556	24.1762409637	4.1762409637	4.17624096365556	0.9500000000
-23.8570633182	24.6621343978	4.6621343978	4.66213439775556	0.9250000000
-23.8956048135	24.7487301174	4.7487301174	4.74873011742222	0.9230769231
-24.5080719200	25.6378256819	5.6378256819	5.63782568192222	0.9000000000
-23.7983907406	23.4352184334	3.4352184334	3.43521843342222	0.8750000000
-22.8449464111	21.2104790509	1.2104790509	1.21047905091111	0.8500000000
-21.7065405851	19.6354799369	0.3645200631	-0.364520063144443	0.8250000000
-20.9793227817	18.7855673809	1.2144326191	-1.21443261914444	0.8000000000
-19.9108958691	17.3340031499	2.6659968501	-2.66599685011111	0.7750000000
-19.3230934563	18.5868144469	1.4131855531	-1.41318555307778	0.7500000000
-18.7794402546	18.0826821182	1.9173178818	-1.91731788175555	0.7250000000
-18.4368274997	17.8780094933	2.1219905067	-2.12199050668889	0.7058823529
-18.3397127938	17.8568267983	2.1431732017	-2.14317320174444	0.7000000000
-17.9457514369	19.0838552562	0.9161447438	-0.916144743799997	0.6666666667
-17.2815472391	18.8935909205	1.1064090795	-1.10640907946667	0.6315789474
-16.8315903499	19.4664367495	0.5335632505	-0.533563250544447	0.6000000000
-16.5555691848	19.6868239826	0.3131760174	-0.313176017422222	0.5714285714
-16.3544326874	19.7956410077	0.2043589923	-0.204358992333333	0.5454545455
-16.2104797414	19.8709064186	0.1290935814	-0.129093581433335	0.5217391304
-16.1081953333	19.9144402222	0.0855597778	-0.085559777777778	0.5000000000
-16.0330731096	19.9408109744	0.0591890256	-0.059189025555558	0.4800000000
-15.9778490976	19.9585596962	0.0414403038	-0.041440303822224	0.4615384615
-15.9367693673	19.9699252403	0.0300747597	-0.030074759711109	0.4444444444
-15.9059483817	19.9778896804	0.0221103196	-0.02211031958889	0.4285714286
-15.8826317475	19.9833065352	0.0166934648	-0.016693464811109	0.4137931034
-15.8648640854	19.9872925904	0.0127074096	-0.012707409644445	0.4000000000
-15.8512199706	19.9902158146	0.0097841854	-0.00978418541111	0.3870967742
-15.8406748328	19.9923438738	0.0076561262	-0.007656126233332	0.3750000000
-15.8324645978	19.9940144190	0.0059855810	-0.005985581044442	0.3636363636
-15.8260473316	19.9951233449	0.0048766551	-0.004876655133337	0.3529411765
-15.8209892726	19.9960713461	0.0039286539	-0.003928653855557	0.3428571429
-15.8169839886	19.9968112951	0.0031887049	-0.003188704911111	0.3333333333
-15.8137948653	19.9973805619	0.0026194381	-0.00261943807778	0.3243243243
-15.8112425584	19.9978462679	0.0021537321	-0.00215373207778	0.3157894737
-15.8091911565	19.9982164335	0.0017835665	-0.001783566466667	0.3076923077
-15.8075322696	19.9984825767	0.0015174233	-0.001517423255553	0.3000000000
-15.8061872059	19.9987151055	0.0012848945	-0.001284894455555	0.2926829268
-15.8050893109	19.9989097626	0.0010902374	-0.001090237366668	0.2857142857
-15.8041912896	19.9990613687	0.0009386313	-0.000938631277776	0.2790697674
-15.8034525806	19.9991930502	0.0008069498	-0.000806949800005	0.2727272727
-15.8028431701	19.9992834622	0.0007165378	-0.000716537777777	0.2666666667
-15.8023375959	19.9993912896	0.0006087104	-0.000608710411115	0.2608695652
-15.8019167282	19.9994551186	0.0005448814	-0.0005448814000	0.2553191489
-15.8015662215	19.9995222068	0.0004777932	-0.000477793244446	0.2500000000
-15.8006305941	20.0001627992	0.0001627992	0.000162799199998	0.2448979592
-15.8010163778	19.9996668993	0.0003331007	-0.000333100666666	0.2400000000




==> 4+_T1_II_12fm.txt <==
a	E	dmJ	J	dJ
1.8000000	3.3567164227	inf	37.9182197243	17.9182197243
1.7750000	3.4406216215	inf	37.5891936052	17.5891936052
1.7500000	3.5297006551	inf	37.3593739844	17.3593739844
1.7250000	3.6232394568	inf	37.1729521749	17.1729521749
1.7000000	3.7210921146	inf	37.0052165801	17.0052165801
1.6750000	3.8232961814	inf	36.8434006125	16.8434006125
1.6500000	3.9299588879	inf	36.6777582999	16.6777582999
1.6250000	4.0412080632	inf	36.5005175640	16.500517564
1.6000000	4.1571560087	inf	36.3036696753	16.3036696753
1.5750000	4.277850496	inf	36.0748946794	16.0748946794
1.5500000	4.403174667	inf	35.7960070609	15.7960070609
1.5250000	4.5325824488	inf	35.4322594513	15.4322594513
1.5000000	4.6641855304	inf	34.9022744661	14.9022744661
1.4750000	4.7899911437	inf	33.9461381791	13.9461381791
1.4630000	4.8372863607	inf	33.0867743403	13.0867743403
1.4580000	4.8484777483	inf	32.5878405347	12.5878405347
1.4500000	4.8386352973	inf	31.7577451416	11.7577451416
1.4370000	4.6305051039	inf	33.3703819209	13.3703819209
1.4310000	4.4367789862	inf	34.8653122795	14.8653122795
1.4250000	4.2090631493	inf	35.9038808424	15.9038808424
1.4000000	3.1106511816	inf	37.6778932354	17.6778932354
1.3750000	1.9063689883	inf	38.2986983330	18.298698333
1.3500000	0.6453210903	inf	38.6401573995	18.6401573995
1.3333333	-0.19019	inf	38.9975560000	18.997556
1.3250000	-0.6519092479	inf	38.8623003882	18.8623003882
1.3000000	-1.9695432185	inf	39.0151936851	19.0151936851
1.2750000	-3.2927542591	inf	39.1194518267	19.1194518267
1.2500000	-4.6066322051	inf	39.1845710594	19.1845710594
1.2250000	-5.8958844683	inf	39.2150521588	19.2150521588
1.2000000	-7.1448392127	inf	39.2124665831	19.2124665831
1.1900000	-7.6295776813	inf	39.2022044510	19.202204451
1.1800000	-8.104309511	inf	39.1866477035	19.1866477035
1.1700000	-8.5680252525	inf	39.1656180265	19.1656180265
1.1600000	-9.0197275372	inf	39.1390497744	19.1390497744
1.1500000	-9.458436761	inf	39.1067937396	19.1067937396
1.1400000	-9.8831974441	inf	39.0687250617	19.0687250617
1.1300000	-10.2930852923	inf	39.0245864412	19.0245864412
1.1200000	-10.6872149772	inf	38.9742969900	18.97429699
1.1100000	-11.0647486502	inf	38.9174814902	18.9174814902
1.1000000	-11.4249051907	inf	38.8540068014	18.8540068014
1.0909091	-11.735832	inf	38.7971750000	18.797175
1.0750000	-12.2447763803	inf	38.6640768564	18.6640768564
1.0500000	-12.9429757017	inf	38.4245442975	18.4245442975
1.0250000	-13.5148754173	inf	38.1260201190	18.126020119
1.0000000	-13.961280356	inf	37.7514741636	17.7514741636
0.9750000	-14.289780061	inf	37.2663848360	17.266384836
0.9500000	-14.5164810916	inf	36.5941782817	16.5941782817
0.9250000	-14.6695350703	inf	35.5542085581	15.5542085581
0.9230769	-14.678649	inf	35.4586190000	15.458619
0.9000000	-14.7998109745	inf	33.6967497116	13.6967497116
0.8880000	-14.8816040758	inf	32.2468999527	12.2468999527
0.8750000	-15.0138985472	inf	30.0462943955	10.0462943955
0.8630000	-15.2035242371	inf	27.4574953565	7.4574953565
0.8500000	-15.5109902178	inf	24.5187343837	4.5187343837
0.8250000	-16.3580052962	inf	20.9733800688	0.973380068800001
0.8000000	-17.289294	0.0484000000	19.9516000000	-0.048400000000001
0.7750000	-18.0810077979	0.2657802943	19.7342197057	-0.265780294300001
0.7500000	-18.6165318275	0.2902599094	19.7097400906	-0.2902599094
0.7250000	-18.8570742111	0.2685925094	19.7314074906	-0.268592509400001
0.7058824	-18.843013	0.2428910000	19.7571090000	-0.242891
0.7000000	-18.8098273653	0.2350357819	19.7649642181	-0.235035781899999
0.6666667	-19.075209	0.1374150000	19.8625850000	-0.137415000000001
0.6315789	-17.744971	0.1499980000	19.8500020000	-0.149998
0.6000000	-17.123116	0.1211640000	19.8788360000	-0.121164
0.5714286	-16.774546	0.1005770000	19.8994230000	-0.100577000000001
0.5454545	-16.49064	0.0802580000	19.9197420000	-0.080258000000001
0.5217391	-16.31065	0.0635920000	19.9364080000	-0.063592
0.5000000	-16.179099	0.0497470000	19.9502530000	-0.049747
0.4800000	-16.08447	0.0387630000	19.9612370000	-0.038763
0.4615385	-16.015536	0.0301140000	19.9698860000	-0.030114000000001
0.4444444	-15.964452	0.0233550000	19.9766450000	-0.023354999999999
0.4285714	-15.926326	0.0181120000	19.9818880000	-0.018111999999999
0.4137931	-15.897577	0.0140320000	19.9859680000	-0.014032
0.4000000	-15.875717	0.0108570000	19.9891430000	-0.010857000000002
0.3870968	-15.858967	0.0083830000	19.9916170000	-0.008382999999998
0.3750000	-15.846038	0.0064510000	19.9935490000	-0.006450999999998
0.3636364	-15.83599	0.0049300000	19.9950700000	-0.004930000000002
0.3529412	-15.828132	0.0037340000	19.9962660000	-0.003734000000001
0.3428571	-15.821948	0.0027850000	19.9972150000	-0.002784999999999
0.3333333	-15.817053	0.0020320000	19.9979680000	-0.002032
0.3243243	-15.813159	0.0014300000	19.9985700000	-0.001429999999999
0.3157895	-15.810043	0.0009470000	19.9990530000	-0.000947
0.3076923	-15.807538	0.0005580000	19.9994420000	-0.000558000000002
0.3000000	-15.805514	0.0002440000	19.9997560000	-0.000243999999999
0.2926829	-15.803872	0.0000130000	20.0000130000	1.29999999991526E-05
0.2857143	-15.802533	0.0002220000	20.0002220000	0.000222000000001
0.2790698	-15.801437	0.0003930000	20.0003930000	0.000392999999999
0.2727273	-15.800536	0.0005340000	20.0005340000	0.000533999999998
0.2666667	-15.799793	0.0006500000	20.0006500000	0.00065
0.2608696	-15.799177	0.0007460000	20.0007460000	0.000745999999999
0.2553191	-15.798665	0.0008260000	20.0008260000	0.000826
0.2500000	-15.798238	0.0008930000	20.0008930000	0.000893000000001
0.2448980	-15.797881	0.0009490000	20.0009490000	0.000948999999999
0.2400000	-15.797581	0.0009960000	20.0009960000	0.000996000000001






==> 4+_T1_II_150.txt <==
L	a	E	dJ	J
8	0.25	439.9649847214	inf	40.4385352607	20.4385352607
9	0.25	314.8475273641	inf	41.2109538649	21.2109538649
10	0.25	226.2122021158	inf	42.0080245382	22.0080245382
11	0.25	162.1520937082	inf	42.8947241883	22.8947241883
12	0.25	115.249524131	inf	43.8409817591	23.8409817591
13	0.25	80.7148559115	inf	44.7327070717	24.7327070717
14	0.25	55.3058073273	inf	45.4128264454	25.4128264454
15	0.25	36.7090078152	inf	45.7544730095	25.7544730095
16	0.25	23.1982747022	inf	45.7160721948	25.7160721948
17	0.25	13.4532645115	inf	45.34026032	25.340260320
18	0.25	6.4597082008	inf	44.7169634574	24.7169634574
19	0.25	1.4463884343	inf	43.9497444286	23.9497444286
20	0.25	-2.1608494906	inf	43.1347418786	23.1347418786
21	0.25	-4.7768256848	inf	42.3461780475	22.3461780475
22	0.25	-6.6916555237	inf	41.6241413352	21.6241413352
23	0.25	-8.104029902	inf	40.966754627	20.966754627
24	0.25	-9.15127557	inf	40.3264799379	20.3264799379
25	0.25	-9.9335608567	inf	39.5931994751	19.5931994751
26	0.25	-10.5325362819	18.5370139467	38.5370139467
27	0.25	-11.0300298395	16.6141337583	36.6141337583
28	0.25	-11.5377828689	12.6439231645	32.6439231645
29	0.25	-12.1991935047	6.5864303095	26.5864303095
30	0.25	-12.9897501045	2.5650534961	22.5650534961
31	0.25	-13.7178554805	1.0816380877	21.0816380877
32	0.25	-14.29890694	0.5432801231	20.5432801231
33	0.25	-14.7356887687	0.3126409591	20.3126409591
34	0.25	-15.0542860962	0.1953479771	20.1953479771
35	0.25	-15.2823194585	0.1286357813	20.1286357813
36	0.25	-15.4433130044	0.0873712395	20.0873712395
37	0.25	-15.555776159	0.0602998825	20.0602998825
38	0.25	-15.6336783718	0.0418124979	20.0418124979
39	0.25	-15.6872790164	0.0292361637	20.0292361637
40	0.25	-15.7239645644	0.0203941587	20.0203941587
41	0.25	-15.748972345	0.0142734532	20.0142734532
42	0.25	-15.7659687564	0.0099283083	20.0099283083
43	0.25	-15.777496906	0.0068945582	20.0068945582
44	0.25	-15.7853061682	0.0047454816	20.0047454816
45	0.25	-15.790593005	0.0032372711	20.0032372711
46	0.25	-15.7941719749	0.0021715171	20.0021715171
47	0.25	-15.7965956254	0.0014222226	20.0014222226
48	0.25	-15.79823816	0.0008927617	20.0008927617
49	0.25	-15.7993523771	0.0005195918	20.0005195918
50	0.25	-15.8001090788	0.0002566598	20.0002566598
51	0.25	-15.8006237378	inf	20.0000700353	0.0000700353
52	0.25	-15.800974233	inf	19.9999389837	0.0000610163



==> 4+_T1_I_12fm.txt <==
L	a	E	dJ	J
4	3.0000000	0.809698	14.9395030000	5.0604970000
5	2.4000000	13.059852	4.6548150000	24.6548150000
6	2.0000000	-27.147865	4.3032480000	15.6967520000
7	1.7142857	-1.818435	0.4893230000	20.4893230000
8	1.5000000	-63.692435	4.3935020000	15.6064980000
9	1.3333333	-28.552023	0.3971520000	20.3971520000
10	1.2000000	-76.991786	4.4816610000	15.5183390000
11	1.0909091	-48.892998	0.3556500000	19.6443500000
12	1.0000000	-73.880614	3.9229250000	16.0770750000
13	0.9230769	-58.040488	0.7050630000	19.2949370000
14	0.8571429	-64.991234	2.1972390000	17.8027610000
15	0.8000000	-59.824266	0.6208940000	19.3791060000
16	0.7500000	-59.924435	0.6733770000	19.3266230000
17	0.7058824	-59.120512	0.3593810000	19.6406190000
18	0.6666667	-58.692772	0.2512620000	19.7487380000
19	0.6315789	-58.478739	0.1743220000	19.8256780000
20	0.6000000	-58.292178	0.1207060000	19.8792940000
21	0.5714286	-58.180925	0.0866460000	19.9133540000
22	0.5454545	-58.09988	0.0624950000	19.9375050000
23	0.5217391	-58.0431	0.0457560000	19.9542440000
24	0.5000000	-58.002745	0.0338710000	19.9661290000
25	0.4800000	-57.973483	0.0253260000	19.9746740000
26	0.4615385	-57.952156	0.0191200000	19.9808800000
27	0.4444444	-57.936424	0.0145630000	19.9854370000
28	0.4285714	-57.924718	0.0111840000	19.9888160000
29	0.4137931	-57.915933	0.0086570000	19.9913430000
30	0.4000000	-57.909286	0.0067500000	19.9932500000
31	0.3870968	-57.904217	0.0083830000	19.9916170000
32	0.3750000	-57.900325	0.0041890000	19.9958110000
33	0.3636364	-57.897314	0.0033320000	19.9966680000
34	0.3529412	-57.894971	0.0026660000	19.9973340000
35	0.3428571	-57.893135	0.0021450000	19.9978550000
36	0.3333333	-57.891688	0.0017350000	19.9982650000
37	0.3243243	-57.890542	0.0014110000	19.9985890000
38	0.3157895	-57.889629	0.0011530000	19.9988470000
39	0.3076923	-57.888897	0.0009470000	19.9990530000
40	0.3000000	-57.888308	0.0007810000	19.9992190000
41	0.2926829	-57.887831	0.0006470000	19.9993530000
42	0.2857143	-57.887444	0.0005380000	19.9994620000
43	0.2790698	-57.887128	0.0004490000	19.9995510000
44	0.2727273	-57.886869	0.0003760000	19.9996240000
45	0.2666667	-57.886656	0.0003170000	19.9996830000
46	0.2608696	-57.88648	0.0002670000	19.9997330000
47	0.2553191	-57.886334	0.0002260000	19.9997740000
48	0.2500000	-57.886212	0.0001920000	19.9998080000
49	0.2448980	-57.88611	0.0001640000	19.9998360000
50	0.2400000	-57.886025	0.0001400000	19.9998600000



==> 4+_T1_I_150.txt <==
L	a	E	dJ	J
8	0.25	336.2236016013	11.3688185335000	31.3688185335
9	0.25	232.3135777386	11.0417150435000	31.0417150435
10	0.25	158.4805698344	10.3393419741000	30.3393419741
11	0.25	104.8300926389	9.29997965450000	29.2999796545
12	0.25	65.0970869987	7.99289832570000	27.9928983257
13	0.25	35.2048210143	6.54952740680000	26.5495274068
14	0.25	12.4338647926	5.14030249670000	25.1403024967
15	0.25	-5.0597626905	3.90924100090000	23.9092410009
16	0.25	-18.5465212747	2.92248019890000	22.9224801989
17	0.25	-28.9265172627	2.17150673840000	22.1715067384
18	0.25	-36.8642030357	1.61131817630000	21.6113181763
19	0.25	-42.8713812365	1.19282397460000	21.1928239746
20	0.25	-47.3553710017	0.87728351330000	20.8772835133
21	0.25	-50.646745511	0.637727362900002	20.6377273629
22	0.25	-53.0159982148	0.456031260700001	20.4560312607
23	0.25	-54.6842603843	0.319500377000001	20.319500377
24	0.25	-55.8307387613	0.218697531099998	20.2186975311
25	0.25	-56.5983545368	0.145960959699998	20.1459609597
26	0.25	-57.0985016816	0.094903161600001	20.0949031616
27	0.25	-57.4155009234	0.060113390600002	20.0601133906
28	0.25	-57.6110309664	0.037118057299999	20.0371180573
29	0.25	-57.7285457492	0.022366995599999	20.0223669956
30	0.25	-57.7974914015	0.01316776030000	20.0131677603
31	0.25	-57.8370705956	0.007576963199998	20.0075769632
32	0.25	-57.8593595835	0.004255453500001	20.0042554535
33	0.25	-57.8717054174	0.00232015960000	20.0023201596
34	0.25	-57.8784485839	0.001211533100001	20.0012115331
35	0.25	-57.8820889791	0.000585017599999	20.0005850176
36	0.25	-57.8840356844	0.000234894999998	20.000234895
37	0.25	-57.8850687898	0.000041181699998	20.0000411817
38	0.25	-57.8856137629	0.000065343100001	19.9999346569
39	0.25	-57.8858999243	0.000123543400001	19.9998764566
40	0.25	-57.8860496725	0.00015520090000	19.9998447991
41	0.25	-57.8861278432	0.000172371600001	19.9998276284
42	0.25	-57.8861685825	0.000181662599999	19.9998183374
43	0.25	-57.8861897953	0.000186674799998	19.9998133252
44	0.25	-57.8862008348	0.00018937850000	19.9998106215
45	0.25	-57.8862065804	0.000190835600002	19.9998091644
46	0.25	-57.8862095716	0.000191621199999	19.9998083788
47	0.25	-57.88621113	0.000192042999998	19.999807957
48	0.25	-57.886211942	0.00019227160000	19.9998077284
49	0.25	-57.8862123663	0.000192393100001	19.9998076069
50	0.25	-57.8862125876	0.000192459299999	19.9998075407
51	0.25	-57.8862127027	0.000192494899999	19.9998075051
52	0.25	-57.8862127639	0.00019251490000	19.9998074851



==> 4+_T2_II_12fm.txt <==
a	E	dmJ	J	dJ
1.8000000	1.6890136769	inf	15.1672272958	-4.8327727042
1.7750000	1.7238778916	inf	14.9237118785	-5.0762881215
1.7500000	1.7612739102	inf	14.7256979197	-5.2743020803
1.7250000	1.8005522084	inf	14.5478531956	-5.4521468044
1.7000000	1.8412163315	inf	14.3730380496	-5.6269619504
1.6750000	1.8826509602	inf	14.1852679434	-5.8147320566
1.6500000	1.9237208465	inf	13.9635293891	-6.0364706109
1.6250000	1.961603604	inf	13.6704214325	-6.3295785675
1.6000000	1.9863489234	inf	13.2342677435	-6.7657322565
1.5800000	1.9616978315	inf	12.9061006186	-7.0938993814
1.5750000	1.9345555091	inf	13.0318373028	-6.9681626972
1.5720000	1.909874744	inf	13.2341016178	-6.7658983822
1.5640000	1.8007424338	inf	14.3752955147	-5.6247044853
1.5560000	1.6219118999	inf	15.9021448663	-4.0978551337
1.5500000	1.4510048336	inf	16.8362607668	-3.1637392332
1.5480000	1.3888138553	inf	17.0914495888	-2.9085504112
1.5400000	1.1203269676	inf	17.8875760979	-2.1124239021
1.5320000	0.8273266127	inf	18.4369307553	-1.5630692447
1.5250000	0.5552760067	inf	18.7976167897	-1.2023832103
1.5240000	0.5153609869	inf	18.8427437492	-1.1572562508
1.5160000	0.1874351479	inf	19.1617129118	-0.838287088200001
1.5080000	-0.1546606201	inf	19.4248757551	-0.5751242449
1.5000000	-0.5097574204	inf	19.6499915380	-0.350008461999998
1.4750000	-1.6952002532	inf	20.2057934492	0.205793449200002
1.4500000	-2.9842681073	inf	20.6335342027	0.633534202700002
1.4250000	-4.366456961	inf	20.9870460156	0.987046015600001
1.4000000	-5.8328337848	inf	21.2891773637	1.2891773637
1.3750000	-7.3745743015	inf	21.5515162090	1.551516209
1.3500000	-8.9823233235	inf	21.7806864404	1.7806864404
1.3250000	-10.6458365975	inf	21.9809077311	1.9809077311
1.3000000	-12.3537372911	inf	22.1550234740	2.155023474
1.2750000	-14.0933219111	inf	22.3051513270	2.305151327
1.2500000	-15.8503838921	inf	22.4330025163	2.4330025163
1.2250000	-17.6090350496	inf	22.5400635918	2.5400635918
1.2000000	-19.351508962	inf	22.6277830662	2.6277830662
1.1750000	-21.0579309577	inf	22.6976888281	2.6976888281
1.1500000	-22.7060393588	inf	22.7515040016	2.7515040016
1.1250000	-24.2708448317	inf	22.7913229518	2.7913229518
1.1000000	-25.7242240864	inf	22.8197162538	2.8197162538
1.0750000	-27.0344699787	inf	22.8399835918	2.8399835918
1.0500000	-28.1658780982	inf	22.8562464070	2.856246407
1.0250000	-29.0785634565	inf	22.8736929445	2.8736929445
1.0000000	-29.7288891649	inf	22.8984972724	2.8984972724
0.9750000	-30.0711378821	inf	22.9374538558	2.9374538558
0.9500000	-30.0612482952	inf	22.9964569274	2.9964569274
0.9250000	-29.6633172141	inf	23.0769862494	3.0769862494
0.9230769	-29.6159621072	inf	23.0838406856	3.0838406856
0.9000000	-28.8589034481	inf	23.1681316262	3.1681316262
0.8750000	-27.6582548575	inf	23.2319454207	3.2319454207
0.8500000	-26.1124937948	inf	23.1714048909	3.1714048909
0.8250000	-24.3275163366	inf	22.7489705290	2.748970529
0.8000000	-22.4871925601	1.1794089070	21.1794089070	1.179408907
0.7900000	-21.8070949189	0.5457886591	19.4542113409	-0.545788659100001
0.7850000	-21.501131929	1.6328613233	18.3671386767	-1.6328613233
0.7800000	-21.2355255133	4.4129104060	15.5870895940	-4.412910406
0.7750000	-20.1043155632	2.5414412298	17.4585587702	-2.5414412298
0.7730000	-20.0549190191	1.1693139274	18.8306860726	-1.1693139274
0.7710000	-19.9950456243	0.2289594773	19.7710405227	-0.228959477299998
0.7690000	-19.9258493934	0.5351734949	20.5351734949	0.5351734949
0.7660000	-19.8082926918	1.3272830654	21.3272830654	1.3272830654
0.7620000	-19.63519515	1.8465049076	21.8465049076	1.8465049076
0.7580000	-19.4539192021	1.9835701040	21.9835701040	1.983570104
0.7500000	-19.0940710561	1.6979205143	21.6979205143	1.6979205143
0.7250000	-18.1623351471	0.5086328100	20.50863281	0.508632810000002
0.7058824	-17.6668184991	0.0477578534	19.9522421466	-0.0477578534
0.7000000	-17.5440120959	0.1507313040	19.8492686960	-0.150731304000001
0.6666667	-17.0238130764	0.3498421316	19.6501578684	-0.349842131599999
0.6315789	-16.6591327173	0.2552322384	19.7447677616	-0.255232238400001
0.6000000	-16.4153948253	0.1307652417	19.8692347583	-0.130765241700001
0.5714286	-16.2422378878	0.0887413856	19.9112586144	-0.088741385599999
0.5454545	-16.121241729	0.0559299770	19.9440700230	-0.055929976999998
0.5217391	-16.0370662243	0.0383137443	19.9616862557	-0.038313744300002
0.5000000	-15.976466	0.0266960000	19.9733040000	-0.026696000000001
0.4800000	-15.93266	0.0192650000	19.9807350000	-0.019265000000001
0.4615385	-15.900596	0.0142240000	19.9857760000	-0.014223999999999
0.4444444	-15.8768772352	0.0107188728	19.9892811272	-0.010718872799998
0.4285714	-15.8591775589	0.0081647072	19.9918352928	-0.008164707199999
0.4137931	-15.8458526979	0.0062802201	19.9937197799	-0.006280220099999
0.4000000	-15.8357411118	0.0049205444	19.9950794556	-0.004920544400001
0.3870968	-15.8280089265	0.0038759838	19.9961240162	-0.0038759838
0.3750000	-15.8220541855	0.0030727249	19.9969272751	-0.003072724900001
0.3636364	-15.817423282	0.0023157782	19.9976842218	-0.0023157782
0.3529412	-15.8138362847	0.0020466642	19.9979533358	-0.002046664200002
0.3428571	-15.8110079511	0.0016723941	19.9983276059	-0.001672394100002
0.3333333	-15.8087740908	0.0013930206	19.9986069794	-0.001393020599998
0.3243243	-15.8069985862	0.0011616355	19.9988383645	-0.001161635500001
0.3157895	-15.805582287	0.0009938320	19.9990061680	-0.000993831999999
0.3076923	-15.8044478129	0.0008347980	19.9991652020	-0.000834798
0.3000000	-15.8035313451	0.0007195567	19.9992804433	-0.000719556699998
0.2926829	-15.8027891316	0.0006381455	19.9993618545	-0.000638145499998
0.2857143	-15.8021844601	0.0005585817	19.9994414183	-0.000558581699998
0.2787456	-15.8016913463	0.0004937731	19.9995062269	-0.000493773100001
0.2717770	-15.8012854639	0.0004463058	19.9995536942	-0.000446305800001
0.2648084	-15.8009516732	0.0004031708	19.9995968292	-0.000403170799999
0.2578397	-15.8006748759	0.0003680143	19.9996319857	-0.000368014300001
0.2553191	-15.800441	0.0003167800	19.9996832200	-0.000316779999999
0.2500000	-15.800249	0.0002891330	19.9997108670	-0.000289132999999
0.2448980	-15.800095	0.0002945640	19.9997054360	-0.000294564000001
0.2400000	-15.799926	0.0001003600	19.9998996400	-0.000100360000001






==> 4+_T2_II_150.txt <==
L	a	E	dJ	J
8	0.25	440.3421217258	inf	30.7928728694	10.7928728694
9	0.25	315.358988634	inf	31.2401781092	11.2401781092
10	0.25	226.8475881554	inf	31.9090202336	11.9090202336
11	0.25	162.875180823	inf	32.7679791974	12.7679791974
12	0.25	115.9983813967	inf	33.7560713754	13.7560713754
13	0.25	81.4092121193	inf	34.7300423418	14.7300423418
14	0.25	55.8612044438	inf	35.5339252185	15.5339252185
15	0.25	37.0529321329	inf	36.0312483809	16.0312483809
16	0.25	23.2818134267	inf	36.1694282505	16.1694282505
17	0.25	13.2553786657	inf	35.9927942205	15.9927942205
18	0.25	5.9855313689	inf	35.6015294314	15.6015294314
19	0.25	0.7220305721	inf	35.1135216887	15.1135216887
20	0.25	-3.0952448645	inf	34.6358367297	14.6358367297
21	0.25	-5.8743502445	inf	34.2354592208	14.2354592208
22	0.25	-7.9049276515	inf	33.9318882548	13.9318882548
23	0.25	-9.3902988974	inf	33.6500170873	13.6500170873
24	0.25	-10.479111008	inf	33.1235139229	13.1235139229
25	0.25	-11.3005846988	inf	31.613887547	11.6138875470
26	0.25	-12.0130475884	7.6424487582	27.6424487582
27	0.25	-12.7945565178	1.5551178938	21.5551178938
28	0.25	-13.6408456798	2.6581995807	17.3418004193
29	0.25	-14.41908099	4.5676130742	15.4323869258
30	0.25	-15.0336396989	4.4086632416	15.5913367584
31	0.25	-15.435142834	2.9154334831	17.0845665169
32	0.25	-15.6432997167	1.4399439681	18.5600560319
33	0.25	-15.7337846037	0.6295148848	19.3704851152
34	0.25	-15.770701079	0.2764977200	19.72350228
35	0.25	-15.785903544	0.1272391980	19.872760802
36	0.25	-15.792470511	0.0632970000	19.936703
37	0.25	-15.795542401	0.0324956380	19.967504362
38	0.25	-15.7971407363	0.0183969829	19.9816030171
39	0.25	-15.7980947238	0.0096791312	19.9903208688
40	0.25	-15.7987379425	0.0062071981	19.9937928019
41	0.25	-15.7991834651	0.0037054723	19.9962945277
42	0.25	-15.7995063514	0.0024131068	19.9975868932
43	0.25	-15.7997395342	0.0015062499	19.9984937501
44	0.25	-15.7999188172	0.0010714165	19.9989285835
45	0.25	-15.8000418171	0.0007003354	19.9992996646
46	0.25	-15.8001325085	0.0005197991	19.9994802009
47	0.25	-15.8002068437	0.0003999766	19.9996000234
48	0.25	-15.800255079	0.0003149893	19.9996850107
49	0.25	-15.8002864319	0.0002381324	19.9997618676
50	0.25	-15.800215252	0.0002441480	20.000244148
51	0.25	-15.800331183	inf	19.9998092653	0.0001907347
52	0.25	-15.8003429867	inf	19.9998289318	0.0001710682





==> 4+_T2_I_12fm.txt <==
L	a	E	dJ	J
4	3.0000000	7.19548843	1.8373030000	18.1626970000
5	2.4000000	8.798663	1.7731420000	18.2268580000
6	2.0000000	-19.777512	2.6771760000	22.6771760000
7	1.7142857	-3.880065	9.1815380000	10.8184620000
8	1.5000000	-50.911554	1.7409820000	21.7409820000
9	1.3333333	-30.3208902979	8.4173771575	11.5826228425
10	1.2000000	-60.2779863056	0.7413629483	19.2586370517
11	1.0909091	-50.5128041961	9.8457746314	10.1542253686
12	1.0000000	-60.04028	2.5669860000	17.4330140000
13	0.9230769	-59.0048515531	10.9267879292	9.0732120708
14	0.8571429	-59.2588935846	2.8583847375	17.1416152625
15	0.8000000	-59.0328582967	1.9432028327	18.0567971673
16	0.7500000	-58.6049321468	2.4121293409	17.5878706591
17	0.7058824	-58.3639049848	1.7653606109	18.2346393891
18	0.6666667	-58.2288224824	1.4297165408	18.5702834592
19	0.6315789	-58.1249810677	1.1458009157	18.8541990843
20	0.6000000	-58.0587836125	0.8012395744	19.1987604256
21	0.5714286	-58.0118344876	0.5608857200	19.4391142800
22	0.5454545	-57.978535426	0.3743665898	19.6256334102
23	0.5217391	-57.9546873096	0.2420898200	19.7579101800
24	0.5000000	-57.937354	0.1549540000	19.8450460000
25	0.4800000	-57.924675	0.0818840000	19.9181160000
26	0.4615385	-57.948861	2.7882040000	17.2117960000
27	0.4444444	-57.9083260505	0.0416829542	19.9583170458
28	0.4285714	-57.9031107898	0.0245563746	19.9754436254
29	0.4137931	-57.8991864369	0.0123361155	19.9876638845
30	0.4000000	-57.8963573672	0.0404433318	19.9595566682
31	0.3870968	-57.8939199001	0.0089023447	19.9910976553
32	0.3750000	-57.8921684262	0.0040800112	19.9959199888
33	0.3636364	-57.8908169546	0.0022371274	19.9977628726
34	0.3529412	-57.8897845679	0.0012760619	19.9987239381
35	0.3428571	-57.8894907185	0.0523814872	19.9476185128
36	0.3333333	-57.8883139625	0.0059663774	19.9940336226
37	0.3243243	-57.8879621288	0.0101696280	19.9898303720
38	0.3157895	-57.8873590261	0.0014837581	19.9985162419
39	0.3076923	-57.8891148281	0.1368398279	19.8631601721
40	0.3000000	-57.8867660164	0.0003587844	19.9996412156
41	0.2926829	-57.9185171627	2.2196311067	17.7803688933
42	0.2857143	-57.8863798232	0.0002770097	19.9997229903
43	0.2787456	-57.8862383711	0.0005585133	19.9994414867
44	0.2717770	-57.8861261822	0.0008089687	19.9991910313
45	0.2648084	-57.886028384	0.0004996948	19.9995003052
46	0.2578397	-57.8859642525	0.0016166895	19.9983833105
47	0.2553191	-57.885887	0.0005779520	19.9994220480
48	0.2500000	-57.88583	0.0002057230	19.9997942770
49	0.2448980	-57.885793	0.0009531640	19.9990468360
50	0.2400000	-57.885758	0.0008692260	19.9991307740



==> 4+_T2_I_150.txt <==
L	a	E	dJ	J
8	0.25	133.0570128634	3.0303334572	16.9696665428
9	0.25	70.9162215595	2.8396280076	17.1603719924
10	0.25	27.9312423294	2.6303901089	17.3696098911
11	0.25	-2.2514221271	2.4004658485	17.5995341515
12	0.25	-23.4652291655	2.1680507236	17.8319492764
13	0.25	-38.1678376471	1.9693402416	18.0306597584
14	0.25	-48.0455801565	1.8432513053	18.1567486947
15	0.25	-54.3422621914	1.8084228773	18.1915771227
16	0.25	-58.0292771074	1.8519031322	18.1480968678
17	0.25	-59.8852092135	1.9384956022	18.0615043978
18	0.25	-60.5328261867	2.0299466606	17.9700533394
19	0.25	-60.4597044289	2.0979296462	17.9020703538
20	0.25	-60.0309560368	2.1294300869	17.8705699131
21	0.25	-59.4974656195	2.1268484160	17.873151584
22	0.25	-59.0063573151	2.1050797988	17.8949202012
23	0.25	-58.6208500168	2.0877606973	17.9122393027
24	0.25	-58.3488374592	2.1052685915	17.8947314085
25	0.25	-58.1713253634	2.1947276226	17.8052723774
26	0.25	-58.0625568315	2.4367105637	17.5632894363
27	0.25	-58.0002678005	3.1183221002	16.8816778998
28	0.25	-57.9700875264	4.7805166429	15.2194833571
29	0.25	-57.8268439446	3.1604626067	16.8395373933
30	0.25	-57.8741381052	0.2857346656	19.7142653344
31	0.25	-57.8808212107	0.3841224567	19.6158775433
32	0.25	-57.8842170341	0.1731103857	19.8268896143
33	0.25	-57.885054413	0.0080437495	19.9919562505
34	0.25	-57.885433587	0.0034874570	19.996512543
35	0.25	-57.885629136	0.0002506420	19.999749358
36	0.25	-57.885752299	0.0012145530	19.998785447
37	0.25	-57.885795493	0.0014486530	19.998551347
38	0.25	-57.8859213901	0.0084962375	19.9915037625
39	0.25	-57.8858985684	0.0063001346	19.9936998654
40	0.25	-57.8859421399	0.0090417337	19.9909582663
41	0.25	-57.8859101821	0.0065541349	19.9934458651
42	0.25	-57.8859485405	0.0092143564	19.9907856436
43	0.25	-57.8859136572	0.0066307139	19.9933692861
44	0.25	-57.8859505262	0.0092715766	19.9907284234
45	0.25	-57.8861371797	0.0226840847	19.9773159153
46	0.25	-57.8858647574	0.0029835459	19.9970164541
47	0.25	-57.8859757178	0.0110638721	19.9889361279
48	0.25	-57.8859515466	0.0093129265	19.9906870735
49	0.25	-57.8859152628	0.0066767492	19.9933232508
50	0.25	-57.8858650634	0.0029944102	19.9970055898
51	0.25	-57.8858541608	0.0021819285	19.9978180715
52	0.25	-57.8858651289	0.0029983621	19.9970016379




==> 6+_A1_I_12fm.txt <==
L	a	E	dmJ	J	dJ
23	1.8000000	-28.4403474106	inf	22.6776204016	-19.3223795984
23	1.7750000	-30.0357169127	inf	22.8279527270	-19.172047273
23	1.7500000	-31.6305559048	inf	22.9815753474	-19.0184246526
23	1.7250000	-33.21809711	inf	23.1386731898	-18.8613268102
7	1.7142857	-33.89369	inf	23.2020960000	-18.797904
23	1.7000000	-34.7909635108	inf	23.2992867951	-18.7007132049
23	1.6750000	-36.3411328025	inf	23.4633136218	-18.5366863782
23	1.6500000	-37.8599021168	inf	23.6304512203	-18.3695487797
23	1.6250000	-39.3378505362	inf	23.8001431568	-18.1998568432
23	1.6000000	-40.7648029876	inf	23.9715331801	-18.0284668199
23	1.5750000	-42.1297964512	inf	24.1433424785	-17.8566575215
23	1.5500000	-43.4210523626	inf	24.3137458076	-17.6862541924
23	1.5250000	-44.6259616645	inf	24.4801140701	-17.5198859299
23	1.5000000	-45.7310959996	inf	24.6385520433	-17.3614479567
23	1.4750000	-46.7222773458	inf	24.7827901268	-17.2172098732
23	1.4500000	-47.584802957	inf	24.9009951058	-17.0990048942
23	1.4250000	-48.304218837	inf	24.9632142428	-17.0367857572
23	1.4000000	-48.8701583177	inf	24.8417213337	-17.1582786663
15	1.3910000	-49.0381098412	inf	24.6308145439	-17.3691854561
15	1.3860000	-49.1256592111	inf	24.3906379402	-17.6093620598
15	1.3810000	-49.2123386391	inf	23.9461768166	-18.0538231834
23	1.3750000	-49.3254890522	inf	22.7402563672	-19.2597436328
15	1.3600000	-49.1425859229	inf	22.7695982670	-19.230401733
15	1.3570000	-49.2042444802	inf	23.9802098800	-18.01979012
15	1.3550000	-49.2342081059	inf	24.4627223303	-17.5372776697
23	1.3500000	-49.2847017348	inf	25.0942302542	-16.9057697458
19	1.3333333	-49.3214082715	inf	25.5679298420	-16.432070158
23	1.3250000	-49.2896634133	inf	25.6129625667	-16.3870374333
23	1.3000000	-49.0232885235	inf	25.6329183132	-16.3670816868
23	1.2750000	-48.5001560347	inf	25.5892880440	-16.410711956
23	1.2500000	-47.7106070679	inf	25.5022523876	-16.4977476124
23	1.2250000	-46.6447476504	inf	25.3738398039	-16.6261601961
23	1.2000000	-45.2961700895	inf	25.2051330287	-16.7948669713
23	1.1750000	-43.6641407309	inf	24.9938552289	-17.0061447711
23	1.1500000	-41.7560441997	inf	24.7161952339	-17.2838047661
23	1.1250000	-39.5916143532	inf	24.2313750282	-17.7686249718
23	1.1000000	-37.2253904544	inf	22.2173661303	-19.7826338697
23	1.0900000	-35.4150013036	inf	23.1305820002	-18.8694179998
23	1.0880000	-35.3985632629	inf	25.4003694448	-16.5996305552
23	1.0800000	-34.9519912422	inf	29.8799256820	-12.120074318
23	1.0750000	-34.4798668416	inf	28.9628306762	-13.0371693238
23	1.0500000	-31.8216030555	inf	27.4468800314	-14.5531199686
23	1.0250000	-29.0750968491	inf	27.7013491975	-14.2986508025
23	1.0150000	-27.9854129885	inf	27.9699317533	-14.0300682467
23	1.0000000	-26.3834538462	inf	28.4904320795	-13.5095679205
23	0.9750000	-23.8613209639	inf	29.5686553441	-12.4313446559
23	0.9500000	-21.5885705215	inf	30.7075946794	-11.2924053206
23	0.9330000	-20.2283076278	inf	31.5245587568	-10.4754412432
23	0.9250000	-19.6413472312	inf	31.8866385463	-10.1133614537
13	0.9230769	-19.505457	inf	31.9704890000	-10.029511
23	0.9000000	-18.0252560821	inf	32.9274269895	-9.0725730105
23	0.8750000	-16.7189947157	inf	33.8673851815	-8.1326148185
23	0.8500000	-15.6787080475	inf	34.8048008237	-7.1951991763
23	0.8250000	-14.1641021938	inf	37.0694768001	-4.9305231999
15	0.8000000	-14.164393	4.9342330000	37.0657670000	-4.934233
23	0.7750000	-13.5843506169	3.6832754199	38.3167245801	-3.6832754199
23	0.7500000	-13.0940153994	2.6748577469	39.3251422531	-2.6748577469
23	0.7250000	-12.6993762677	2.0655873457	39.9344126543	-2.0655873457
23	0.7000000	-12.395817167	1.7372643736	40.2627356264	-1.7372643736
17	0.7058824	-12.460572	1.8081800000	40.1918200000	-1.80818
23	0.6750000	-12.1564224202	1.4265115858	40.5734884142	-1.4265115858
19	0.6666667	-12.0855923959	1.2997537541	40.7002462459	-1.2997537541
19	0.6315790	-11.822528	0.7339870000	41.2660130000	-0.733986999999999
20	0.6000000	-11.634725	0.3810640000	41.6189360000	-0.381064000000002
21	0.5714286	-11.524229	0.2593670000	41.7406330000	-0.259366999999997
22	0.5454545	-11.44455	0.1774410000	41.8225590000	-0.177441000000002
23	0.5217391	-11.386161	0.1212010000	41.8787990000	-0.121200999999999
24	0.5000000	-11.344856	0.0859700000	41.9140300000	-0.085970000000003
25	0.4800000	-11.314387136	0.0617654290	41.9382345710	-0.061765428999998
26	0.4615385	-11.2920002605	0.0452408788	41.9547591212	-0.045240878800001
27	0.4444444	-11.2753687512	0.0336511285	41.9663488715	-0.033651128499997
28	0.4285714	-11.2629084676	0.0253396368	41.9746603632	-0.025339636799998
29	0.4137931	-11.2535077965	0.0193589525	41.9806410475	-0.019358952499999
30	0.4000000	-11.246361	0.0149140000	41.9850860000	-0.014913999999998
31	0.3870968	-11.2408897719	0.0116862122	41.9883137878	-0.011686212199997
32	0.3750000	-11.2366724973	0.0091819155	41.9908180845	-0.009181915500001
33	0.3636364	-11.2334031816	0.0073853555	41.9926146445	-0.007385355499999
34	0.3529412	-11.23084746	0.0058374560	41.9941625440	-0.005837456000002
35	0.3428571	-11.228842	0.0047140000	41.9952860000	-0.004714
36	0.3333333	-11.227258	0.0038370000	41.9961630000	-0.003836999999997
37	0.3243243	-11.226000693	0.0031466660	41.9968533340	-0.003146665999999
38	0.3157895	-11.2249987952	0.0026888125	41.9973111875	-0.002688812499997
39	0.3076923	-11.2241914948	0.0021886902	41.9978113098	-0.002188690200001
40	0.3000000	-11.223542	0.0018204000	41.9981796000	-0.0018204
41	0.2926829	-11.223015241	0.0015311560	41.9984688440	-0.001531155999999
42	0.2857143	-11.222587064	0.0013011740	41.9986988260	-0.001301173999998
43	0.2790698	-11.222237168	0.0011163370	41.9988836630	-0.001116336999999
44	0.2727273	-11.221949996	0.0009624440	41.9990375560	-0.000962444000002
45	0.2666667	-11.221713484	0.0008396850	41.9991603150	-0.000839685000003
46	0.2608696	-11.221517708	0.0007334800	41.9992665200	-0.000733480000001
47	0.2553191	-11.221355248	0.0006473710	41.9993526290	-0.000647370999999
48	0.2500000	-11.22122	0.0005807730	41.9994192270	-0.000580773000003
49	0.2448980	-11.221104	0.0005167000	41.9994833000	-0.000516699999999
50	0.2400000	-11.221012	0.0004692700	41.9995307300	-0.000469269999996




==> 6+_A1_I_150.txt <==
L	a	E	dJ	J
8	0.25	338.0709092333	inf	33.3478330815	8.6521669185
9	0.25	235.2243525614	inf	32.7945834834	9.2054165166
10	0.25	162.4929568554	inf	31.9248050302	10.0751949698
11	0.25	110.2603960315	inf	30.8062041935	11.1937958065
12	0.25	72.0760519922	inf	29.4399729329	12.5600270671
13	0.25	44.039777418	inf	27.9811445804	14.0188554196
14	0.25	23.3084135022	inf	26.5260179718	15.4739820282
15	0.25	8.108238087	inf	25.1378912624	16.8621087376
16	0.25	-2.9903117495	inf	23.8049068283	18.1950931717
17	0.25	-10.9185192999	inf	22.6050794639	19.3949205361
18	0.25	-16.462430201	inf	21.9358415333	20.0641584667
19	0.25	-20.0235372424	inf	23.1933313784	18.8066686216
20	0.25	-21.5627522339	inf	29.8980504019	12.1019495981
21	0.25	-20.6928905748	inf	36.1725621511	5.8274378489
22	0.25	-18.7748283955	inf	37.0465958804	4.9534041196
23	0.25	-16.9019067084	inf	inf	4.9015728652	37.0984271348
24	0.25	-14.8348779763	inf	inf	12.0361595366	29.9638404634
25	0.25	-14.0088610512	inf	39.4924842462	2.5075157538
26	0.25	-13.1385521377	1.9097246874	40.0902753126
27	0.25	-12.5238858199	1.3934445119	40.6065554881
28	0.25	-12.1047906485	0.9900701535	41.0099298465
29	0.25	-11.8221158475	0.6899111536	41.3100888464
30	0.25	-11.6310861988	0.4702381428	41.5297618572
31	0.25	-11.5010268122	0.3175123110	41.682487689
32	0.25	-11.4119931372	0.2075326452	41.7924673548
33	0.25	-11.3509138479	0.1353200545	41.8646799455
34	0.25	-11.3090640464	0.0860515209	41.9139484791
35	0.25	-11.2804605962	0.0541880647	41.9458119353
36	0.25	-11.2609758487	0.0336918948	41.9663081052
37	0.25	-11.2477574364	0.0209049384	41.9790950616
38	0.25	-11.2388405149	0.0134209277	41.9865790723
39	0.25	-11.2328449531	0.0083213195	41.9916786805
40	0.25	-11.2288454377	0.0054846456	41.9945153544
41	0.25	-11.2261836215	0.0037045398	41.9962954602
42	0.25	-11.2244107702	0.0024598984	41.9975401016
43	0.25	-11.2232380652	0.0017628343	41.9982371657
44	0.25	-11.2224619466	0.0013029933	41.9986970067
45	0.25	-11.2219450811	0.0009955758	41.9990044242
46	0.25	-11.2216022688	0.0008027480	41.999197252
47	0.25	-11.2213726031	0.0006630843	41.9993369157
48	0.25	-11.2212199936	0.0005813458	41.9994186542
49	0.25	-11.2211150034	0.0005386568	41.9994613432
50	0.25	-11.2210488845	0.0004912243	41.9995087757
51	0.25	-11.2210021808	inf	41.9995331599	0.0004668401
52	0.25	-11.2209703588	inf	41.9995521848	0.0004478152





==> 6+_A2_I_12fm.txt <==
L	a	E	dmJ	J	dJ
23	1.8000000	6.9959367357	inf	36.2792228577	-5.7207771423
15	1.7900000	6.6962130193	inf	36.5734395393	-5.4265604607
23	1.7750000	6.1782591115	inf	36.3917593499	-5.6082406501
15	1.7720000	6.0501639189	inf	36.0036803411	-5.9963196589
15	1.7700000	5.9869192876	inf	34.7893121037	-7.21068790
15	1.7600000	5.6432531931	inf	33.2098082085	-8.79019179
15	1.7500000	5.2777168405	inf	32.9287713575	-9.07122864
15	1.7400000	4.8973017451	inf	32.8079908753	-9.19200912
15	1.7300000	4.5036215151	inf	32.7322838958	-9.26771610
15	1.7200000	4.0975540964	inf	32.6862217246	-9.31377828
15	1.7250000	4.3020705722	inf	32.7044149202	-9.29558508
7	1.7142857	3.753867	inf	32.7787300000	-9.22127000
23	1.7000000	3.2457515859	inf	32.6347027846	-9.36529722
23	1.6750000	2.1160978916	inf	32.4850760608	-9.51492394
23	1.6500000	0.913803775	inf	32.4150241112	-9.58497589
23	1.6250000	-0.3587472806	inf	32.3593177546	-9.64068225
23	1.6000000	-1.6988600004	inf	32.3140070023	-9.68599300
23	1.5750000	-3.1033568373	inf	32.2768099849	-9.72319002
23	1.5500000	-4.5684471303	inf	32.2461622172	-9.75383778
23	1.5250000	-6.0896371164	inf	32.2209253695	-9.77907463
23	1.5000000	-7.661658195	inf	32.2002476704	-9.79975233
23	1.4750000	-9.2784048191	inf	32.1834855014	-9.81651450
23	1.4500000	-10.9328787303	inf	32.1701552265	-9.82984477
23	1.4250000	-12.6171381288	inf	32.1599026606	-9.84009734
23	1.4000000	-14.3222512035	inf	32.1524837792	-9.84751622
23	1.3750000	-16.038253878	inf	32.1477532879	-9.85224671
23	1.3500000	-17.7541118866	inf	32.1456594258	-9.85434057
15	1.32800000	-18.892797	inf	32.1461730000	-9.85382700
23	1.3250000	-19.4576874921	inf	32.1462438198	-9.85375618
23	1.3000000	-21.1357113452	inf	32.1496468200	-9.85035318
23	1.2750000	-22.77376022	inf	32.1561177124	-9.84388229
23	1.2500000	-24.3562416856	inf	32.1660313448	-9.83396866
23	1.2250000	-25.8663872522	inf	32.1799118047	-9.82008820
23	1.2000000	-27.2862562484	inf	32.1984658710	-9.80153413
23	1.1750000	-28.5967537785	inf	32.2226269699	-9.77737303
23	1.1500000	-29.7776677546	inf	32.2536161601	-9.74638384
23	1.1250000	-30.8077325233	inf	32.2930224462	-9.70697755
23	1.1000000	-31.6647304641	inf	32.3429109211	-9.65708908
11	1.0909091	-31.928945	inf	32.3640930000	-9.63590700
23	1.0750000	-32.3256489209	inf	32.4059675583	-9.59403244
23	1.0500000	-32.7669191867	inf	32.4856942371	-9.51430576
23	1.0250000	-32.9647791156	inf	32.5866696188	-9.41333038
23	1.0000000	-32.8958248486	inf	32.7149019754	-9.28509802
23	0.9750000	-32.5378561631	inf	32.8782972394	-9.12170276
23	0.9500000	-31.8711842737	inf	33.0872773350	-8.91272267
23	0.9250000	-30.8806768509	inf	33.3555606431	-8.64443936
13	0.9230769	-30.790793	inf	33.3791420000	-8.62085800
23	0.9000000	-29.5589851184	inf	33.7010550827	-8.29894492
23	0.8750000	-27.9116478186	inf	34.1466060594	-7.85339394
23	0.8500000	-25.965035886	inf	34.7197073144	-7.28029269
23	0.8250000	-23.7779903002	inf	35.4487236664	-6.55127633
15	0.8000000	-21.456075	5.6497930000	36.3502070000	-5.64979300
23	0.7500000	-17.0865445373	3.4979187879	38.5020812121	-3.49791879
17	0.7058824	-14.418722	1.8926390000	40.1073610000	-1.89263900
18	0.6666667	-12.906474	0.9255630000	41.0744370000	-0.92556300
19	0.6315789	-12.447991	0.6801980000	41.3198020000	-0.68019800
20	0.6000000	-12.085051	0.4618890000	41.5381110000	-0.46188900
21	0.5714286	-11.832182	0.3265110000	41.6734890000	-0.32651100
22	0.5454545	-11.668112	0.2359600000	41.7640400000	-0.23596000
23	0.5217391	-11.549209	0.1723210000	41.8276790000	-0.17232100
24	0.5000000	-11.465397	0.1277170000	41.8722830000	-0.12771700
25	0.4800000	-11.404749	0.0956950000	41.9043050000	-0.09569500
26	0.4615385	-11.360412	0.0724540000	41.9275460000	-0.07245400
27	0.4444444	-11.327685	0.0553860000	41.9446140000	-0.05538600
28	0.4285714	-11.303278	0.0427180000	41.9572820000	-0.04271800
29	0.4137931	-11.284919	0.0332270000	41.9667730000	-0.03322700
30	0.4000000	-11.270994	0.0250540000	41.9749460000	-0.02505400
31	0.3870968	-11.260352	0.0205890000	41.9794110000	-0.02058900
32	0.3750000	-11.252159	0.0163920000	41.9836080000	-0.01639200
33	0.3636364	-11.245809	0.0131480000	41.9868520000	-0.01314800
34	0.3529412	-11.240855	0.0106210000	41.9893790000	-0.01062100
35	0.3428571	-11.236965	0.0086420000	41.9913580000	-0.00864200
36	0.3333333	-11.233895	0.0070830000	41.9929170000	-0.00708300
37	0.3243243	-11.231456	0.0058460000	41.9941540000	-0.00584600
38	0.3157895	-11.22951	0.0048600000	41.9951400000	-0.00486000
39	0.3076923	-11.227948	0.0040700000	41.9959300000	-0.00407000
40	0.3000000	-11.226688	0.0034340000	41.9965660000	-0.00343400
41	0.2926829	-11.225668	0.0029190000	41.9970810000	-0.00291900
42	0.2857143	-11.224838	0.0025010000	41.9974990000	-0.00250100
43	0.2790698	-11.224159	0.0021590000	41.9978410000	-0.00215900
44	0.2727273	-11.223602	0.0018790000	41.9981210000	-0.00187900
45	0.2666667	-11.223143	0.0016480000	41.9983520000	-0.00164800
46	0.2608696	-11.222764	0.0014570000	41.9985430000	-0.00145700
47	0.2553191	-11.222448	0.0012990000	41.9987010000	-0.00129900
48	0.2500000	-11.222186	0.0011670000	41.9988330000	-0.00116700
49	0.2448980	-11.221966	0.0010570000	41.9989430000	-0.00105700
50	0.2400000	-11.221782	0.0009650000	41.9990350000	-0.00096500





==> 6+_A2_I_12fm_Suppl.txt <==
a	E	Kin	Pot	ravg	sigmar									
1.6500000	0.913803775	30.5269708289	-29.6131670537	3.7808858593	0.3942649073			
1.6000000	-1.6988600004	32.7286576281	-34.4275176285	3.6517427401	0.3436539352				
1.5500000	-4.5684471303	35.0743844616	-39.6428315918	3.5285484828	0.3085832759				
1.5000000	-7.661658195	37.6020454731	-45.2637036681	3.4089394691	0.2826082281				
1.4500000	-10.9328787303	40.345507079	-51.2783858093	3.2917937235	0.2631016719				
1.4000000	-14.3222512035	43.3391583316	-57.6614095351	3.1764990741	0.2486582229				
1.3500000	-17.7541118866	46.6196775391	-64.3737894257	3.0627198612	0.2384652796				
1.3000000	-21.1357113452	50.2268393582	-71.3625507035	2.9503029415	0.2320680558				
1.2500000	-24.3562416856	54.2036291234	-78.5598708091	2.8392435935	0.2292716047			
1.2000000	-27.2862562484	58.5954119784	-85.8816682268	2.7296890436	0.2301077404				
1.1500000	-29.7776677546	63.4473865617	-93.2250543164	2.6219790825	0.2348449794				
1.1000000	-31.6647304641	68.7986046348	-100.4633350989	2.5167409415	0.2440417195				
1.0500000	-32.7669191867	74.6688088448	-107.4357280315	2.4150835314	0.2586584679				
1.0000000	-32.8958248486	81.0294393812	-113.9252642297	2.3190001027	0.2802689195				
0.9500000	-31.8711842737	87.7376583085	-119.6088425822	2.232250955	0.3114397522				
0.9000000	-29.5589851184	94.3793415809	-123.9383266993	2.1624297491	0.3563175897				
0.8500000	-25.965035886	99.8929834572	-125.8580193432	2.1258804002	0.4207590033			
0.8000000	-21.4560447856	101.8855966652	-123.3416414508	2.1562394615	0.5064109361
0.7500000	-17.0865445374	97.3989625506	-114.4855070879	2.2892396552	0.5825496522			
0.7000000	-14.1661782888	89.4913762084	-103.6575544972	2.4611952168	0.5935744464				
0.6500000	-12.7493603097	84.704288583	-97.4536488927	2.5633205053	0.5722007007				
0.6000000	-12.0731191647	82.8121021083	-94.8852212729	2.6064587357	0.5615694453			
0.5500000	-11.6919598449	81.944670626	-93.636630471	2.6271254254	0.5597670728				
0.5000000	-11.4653967368	81.4348326807	-92.9002294175	2.6391057821	0.5598889988				
0.4500000	-11.3374192697	81.1445470291	-92.4819662988	2.6458227407	0.5598068528				
0.4000000	-11.2709943904	80.9873434207	-92.2583378111	2.6494416023	0.5598522377				
0.3500000	-11.2394649984	80.9160779276	-92.155542926	2.6510689552	0.5596718529				
0.3000000	-11.2266884366	80.8809282889	-92.1076167255	2.6518679395	0.5597968981				
0.2500000	-11.2221857834	80.8697701215	-92.091955905	2.6521197896	0.5597860003
				



==> 6+_A2_I_150.txt <==
L	a	E	dJ	J
8	0.25	336.9078976634	inf	40.7634478493	1.2365521507
9	0.25	233.5638420348	inf	40.8852204087	1.1147795913
10	0.25	160.5105286287	inf	40.8832952914	1.1167047086
11	0.25	107.9379225074	inf	40.8186290367	1.1813709633
12	0.25	69.6663555602	inf	40.7139108803	1.2860891197
13	0.25	41.6839333386	inf	40.5807916636	1.4192083364
14	0.25	21.2877365145	inf	40.4292642313	1.5707357687
15	0.25	6.5864416423	inf	40.2706850517	1.7293149483
16	0.25	-3.7915451051	inf	40.1180520816	1.8819479184
17	0.25	-10.87289398	inf	39.9850354499	2.0149645501
18	0.25	-15.4464930566	inf	39.8844969058	2.1155030942
19	0.25	-18.1308535465	inf	39.8270515847	2.1729484153
20	0.25	-19.4178227198	inf	39.8200183491	2.1799816509
21	0.25	-19.7019058888	inf	39.8668890772	2.1331109228
22	0.25	-19.3005782477	inf	39.9672621028	2.0327378972
23	0.25	-18.4686472904	inf	40.1169963862	1.8830036138
24	0.25	-17.4083571178	inf	40.3083922696	1.6916077304
25	0.25	-16.2761924417	inf	40.5303124077	1.4696875923
26	0.25	-15.1871498372	1.2314973778	40.7685026222
27	0.25	-14.2175753661	0.9932767758	41.0067232242
28	0.25	-13.4082625666	0.7709728507	41.2290271493
29	0.25	-12.7696237103	0.5770545464	41.4229454536
30	0.25	-12.2896456748	0.4184508066	41.5815491934
31	0.25	-11.9434101562	0.2956597644	41.7043402356
32	0.25	-11.7017830039	0.2048842458	41.7951157542
33	0.25	-11.5374177151	0.1400855428	41.8599144572
34	0.25	-11.4277106752	0.0949941586	41.9050058414
35	0.25	-11.3554683688	0.0641539318	41.9358460682
36	0.25	-11.3083310948	0.0432860556	41.9567139444
37	0.25	-11.2777529945	0.0292874742	41.9707125258
38	0.25	-11.2579811149	0.0198952866	41.9801047134
39	0.25	-11.2452131692	0.0136333209	41.9863666791
40	0.25	-11.2369664418	0.0094355617	41.9905644383
41	0.25	-11.2316329369	0.0066227716	41.9933772284
42	0.25	-11.2281760804	0.0047352642	41.9952647358
43	0.25	-11.2259292984	0.0034626444	41.9965373556
44	0.25	-11.2244642682	0.0026026375	41.9973973625
45	0.25	-11.2235055721	0.0020185872	41.9979814128
46	0.25	-11.2228758808	0.0016232123	41.9983767877
47	0.25	-11.2224605052	0.0013488236	41.9986511764
48	0.25	-11.222185784	0.0011674357	41.9988325643
49	0.25	-11.2220031017	0.0010399235	41.9989600765
50	0.25	-11.2218812134	0.0009516640	41.999048336
51	0.25	-11.2217995881	inf	41.9991088189	0.0008911811
52	0.25	-11.221744713	inf	41.9991510725	0.0008489275




==> 6+_E_I_12fm.txt <==
a	E	dmJ	J	dJ
1.8000000	1.6109991904	inf	16.1201270167	-25.8798729833
1.7500000	1.227025206	inf	14.0062026538	-27.9937973462
1.7400000	1.1646278482	inf	10.9240126339	-31.0759873661
1.7250000	1.1526750958	inf	9.7347137380	-32.265286262
1.7000000	1.1653698498	inf	9.6096776476	-32.3903223524
1.6750000	1.1949404967	inf	9.3011370291	-32.6988629709
1.6500000	1.2165533775	inf	9.1482223510	-32.851777649
1.6250000	1.2430315756	inf	9.0443430044	-32.9556569956
1.6000000	1.2711249519	inf	8.9662467859	-33.0337532141
1.5750000	1.3003909204	inf	8.8927620746	-33.1072379254
1.5500000	1.3305840326	inf	8.8172155959	-33.1827844041
1.5250000	1.36144655	inf	8.7334793617	-33.2665206383
1.5000000	1.3926044566	inf	8.6369041936	-33.3630958064
1.4750000	1.4234327192	inf	8.5194847978	-33.4805152022
1.4500000	1.4527971931	inf	8.3708466943	-33.6291533057
1.4250000	1.4784669307	inf	8.1738226007	-33.8261773993
1.4000000	1.495572487	inf	7.9013819599	-34.0986180401
1.3750000	1.4918985901	inf	7.5205523939	-34.4794476061
1.3500000	1.4317417734	inf	7.0869747569	-34.9130252431
1.3250000	1.2140187722	inf	7.1452852017	-34.8547147983
1.3000000	0.7259746912	inf	7.7942256579	-34.2057743421
1.2750000	-0.0765481224	inf	8.7981169710	-33.201883029
1.2500000	-1.1336869193	inf	9.1946388807	-32.8053611193
1.2250000	-2.3822348413	inf	9.5022612874	-32.4977387126
1.2000000	-3.8092827614	inf	9.7743325827	-32.2256674173
1.1750000	-5.4060890484	inf	10.0256743097	-31.9743256903
1.1500000	-7.1636483786	inf	10.2599775942	-31.7400224058
1.1250000	-9.0713308794	inf	10.4779078683	-31.5220921317
1.1000000	-11.116216695	inf	10.6818207361	-31.3181792639
1.0909091	-11.9643910	inf	10.6979350000	-31.302065
1.0750000	-13.2825637736	inf	10.8776426385	-31.1223573615
1.0500000	-15.5511864179	inf	11.0774485929	-30.9225514071
1.0250000	-17.898564368	inf	11.3040662518	-30.6959337482
1.0000000	-20.2953144792	inf	11.6020130215	-30.3979869785
0.9750000	-22.7028523017	inf	12.0725261029	-29.9274738971
0.9550000	-24.5990101539	inf	12.7547644380	-29.245235562
0.9500000	-25.0631155189	inf	13.0113743336	-28.9886256664
0.9470000	-25.3387054714	inf	13.1913922379	-28.8086077621
0.9390000	-26.0599871959	inf	13.8032338410	-28.196766159
0.9310000	-26.7536308754	inf	14.7065858902	-27.2934141098
0.9250000	-27.2462739617	inf	15.7049770301	-26.2950229699
0.9230769	-27.3997930	inf	16.1134420000	-25.886558
0.9230000	-27.4031273437	inf	16.1275210389	-25.8724789611
0.9180000	-27.773297933	inf	17.4578624320	-24.542137568
0.9150000	-27.9755765164	inf	18.4913102734	-23.5086897266
0.9120000	-28.1581464086	inf	19.7428729335	-22.2571270665
0.9090000	-28.3154919122	inf	21.2337221986	-20.7662778014
0.9080000	-28.3613319934	inf	21.7797810696	-20.2202189304
0.9070000	-28.40326407	inf	22.3516724227	-19.6483275773
0.9030000	-28.5291037162	inf	24.7771505647	-17.2228494353
0.9000000	-28.574103423	inf	26.5888896858	-15.4111103142
0.8990000	-28.5791935872	inf	27.1558360446	-14.8441639554
0.8950000	-28.5513843469	inf	29.0980339317	-12.9019660683
0.8910000	-28.4547723652	inf	30.4367367711	-11.5632632289
0.8830000	-28.1125313161	inf	31.7271403457	-10.2728596543
0.8750000	-27.6465411887	inf	32.1503787707	-9.8496212293
0.8500000	-25.8051490015	inf	32.5678892295	-9.4321107705
0.8250000	-23.6579812888	inf	33.1618679590	-8.838132041
0.8000000	-21.3892821018	7.9912896636	34.0087103364	-7.9912896636
0.7750000	-19.1880620929	7.0489301978	34.9510698022	-7.0489301978
0.7500000	-17.2604609842	6.2150512883	35.7849487117	-6.2150512883
0.7250000	-15.7534202846	5.6465187908	36.3534812092	-5.6465187908
0.7058824	-14.89472	5.3313500000	36.6686500000	-5.33135
0.7000000	-14.6706465464	5.1939749590	36.8060250410	-5.193974959
0.6750000	-13.8803353249	4.3599463285	37.6400536715	-4.3599463285
0.6666667	-13.6545607697	3.9462582314	38.0537417686	-3.9462582314
0.6500000	-13.2358631632	2.9767265027	39.0232734973	-2.9767265027
0.6315789	-12.831659	2.0052510000	39.9947490000	-2.005251
0.6250000	-12.703379981	1.7233704615	40.2766295385	-1.7233704615
0.6000000	-12.3050903782	1.0118211759	40.9881788241	-1.0118211759
0.5750000	-12.0202803537	0.6495166674	41.3504833326	-0.6495166674
0.5714286	-11.986982	0.6133150000	41.3866850000	-0.613315
0.5454545	-11.784939	0.4201220000	41.5798780000	-0.420121999999999
0.5217391	-11.635495	0.2867840000	41.7132160000	-0.286783999999997
0.5000000	-11.532269	0.2051440000	41.7948560000	-0.205143999999997
0.4800000	-11.456014	0.1487580000	41.8512420000	-0.148758000000001
0.4615385	-11.400209	0.1098070000	41.8901930000	-0.109807000000004
0.4444444	-11.358797	0.0824890000	41.9175110000	-0.082489000000003
0.4285714	-11.3277611621	0.0626395935	41.9373604065	-0.062639593500002
0.4137931	-11.3043341469	0.0479355581	41.9520644419	-0.047935558100001
0.4000000	-11.286491786	0.0373713643	41.9626286357	-0.0373713643
0.3870968	-11.2728144403	0.0293761218	41.9706238782	-0.029376121799999
0.3750000	-11.2622525214	0.0232316427	41.9767683573	-0.023231642699997
0.3636364	-11.2540429876	0.0185301716	41.9814698284	-0.018530171599998
0.3529412	-11.2476223937	0.0149054981	41.9850945019	-0.014905498099999
0.3428571	-11.2425705303	0.0120485336	41.9879514664	-0.012048533600002
0.3333333	-11.2385728314	0.0098668071	41.9901331929	-0.009866807100003
0.3243243	-11.2353922595	0.0081096523	41.9918903477	-0.0081096523
0.3157895	-11.2328483736	0.0066910579	41.9933089421	-0.006691057899999
0.3076923	-11.2308061988	0.0055663927	41.9944336073	-0.005566392699997
0.3000000	-11.2291558062	0.0046812328	41.9953187672	-0.004681232800003
0.2926829	-11.2278128001	0.0039706211	41.9960293789	-0.003970621100002
0.2857143	-11.2267222795	0.0033963245	41.9966036755	-0.003396324500002
0.2790698	-11.2258276721	0.0029022063	41.9970977937	-0.0029022063
0.2727273	-11.2250927879	0.0024823197	41.9975176803	-0.0024823197
0.2666667	-11.224488068	0.0021819291	41.9978180709	-0.002181929099997
0.2608696	-11.2239878637	0.0019391041	41.9980608959	-0.001939104100003
0.2553191	-11.2235668955	0.0016641638	41.9983358362	-0.001664163800001
0.2500000	-11.2232217417	0.0015008057	41.9984991943	-0.001500805699997
0.2448980	-11.222930514	0.0013272177	41.9986727823	-0.001327217700002
0.2400000	-11.2226896105	0.0012073580	41.9987926420	-0.001207358000002



==> 6+_E_I_150.txt <==
L	a	E	dJ	J
8	0.25	337.8205545849	inf	36.5850944612	5.4149055388
9	0.25	233.9697267106	inf	37.578165417	4.421834583
10	0.25	161.0193917669	inf	37.5360164633	4.4639835367
11	0.25	108.5192833078	inf	37.4362649399	4.5637350601
12	0.25	70.2674894175	inf	37.3045195172	4.6954804828
13	0.25	42.2349438801	inf	37.1562508054	4.8437491946
14	0.25	21.7153180428	inf	36.9655973629	5.0344026371
15	0.25	6.8321158459	inf	36.5330439156	5.4669560844
16	0.25	-3.6050828751	inf	36.9862901436	5.0137098564
17	0.25	-10.9112390461	inf	36.62614985	5.37385015
18	0.25	-15.6553908608	inf	37.0736714191	4.9263285809
19	0.25	-18.4614988088	inf	37.0119388596	4.9880611404
20	0.25	-19.8428494185	inf	36.8824204023	5.1175795977
21	0.25	-20.205983909	inf	36.687384161	5.312615839
22	0.25	-19.8839359122	inf	36.2659570126	5.7340429874
23	0.25	-19.172020705	inf	inf	7.018291345	34.981708655
24	0.25	-18.5048991801	inf	inf	13.6567954087	28.3432045913
25	0.25	-16.0943320111	inf	38.9145002348	3.0854997652
26	0.25	-15.3327967324	1.4231287794	40.5768712206
27	0.25	-14.4270581409	1.2619165142	40.7380834858
28	1.25	-13.622764320	1.09002700	40.909973
29	0.25	-12.9680238192	0.8742432416	41.1257567584
30	0.25	-12.4637002492	0.6711213844	41.3288786156
31	0.25	-12.0908963567	0.4978455367	41.5021544633
32	0.25	-11.8233855461	0.3551642859	41.6448357141
33	0.25	-11.6352252305	0.2470352892	41.7529647108
34	0.25	-11.5044595482	0.1670716978	41.8329283022
35	0.25	-11.41421876	0.1100579254	41.8899420746
36	0.25	-11.3522781085	0.0728264139	41.9271735861
37	0.25	-11.3098943895	0.0462246266	41.9537753734
38	0.25	-11.2811032867	0.0291835900	41.97081641
39	0.25	-11.2616260085	0.0194508593	41.9805491407
40	0.25	-11.2485297738	0.0124776540	41.987522346
41	0.25	-11.2397626302	0.0086828272	41.9913171728
42	0.25	-11.2339059294	0.0059066251	41.9940933749
43	0.25	-11.2300050225	0.0043072465	41.9956927535
44	0.25	-11.2274047419	0.0032231135	41.9967768865
45	0.25	-11.2256715078	0.0025279849	41.9974720151
46	0.25	-11.2245197254	0.0020264380	41.997973562
47	0.25	-11.2237425209	0.0017420127	41.9982579873
48	0.25	-11.2232213235	0.0014786883	41.9985213117
49	0.25	-11.2228690877	0.0014165791	41.9985834209
50	0.25	-11.2226359931	0.0012741833	41.9987258167
51	0.25	-11.2224611341	inf	41.9987223537	0.0012776463
52	0.25	-11.2223684817	inf	41.9988140159	0.0011859841





==> 6+_I_MAVG.txt <==
E	J	dJ	L	a
609.960510516700	46.8580432847077	inf	8	0.25	4.85804328470769
463.177702226339	47.3798024095154	inf	9	0.25	5.37980240951539
351.719561129592	46.7550217535077	inf	10	0.25	4.75502175350770
267.614017297169	45.4371481137000	inf	11	0.25	3.43714811370000
203.803387067546	43.6068126888615	inf	12	0.25	1.60681268886154
154.962027793523	41.4821827572154	inf	13	0.25	0.517817242784616
117.225982367377	39.3007505104385	inf	14	0.25	2.69924948956154
87.8549936936539	37.2392622468615	inf	15	0.25	4.76073775313846
64.8999347099231	35.5975561627308	inf	16	0.25	6.40244383726923
47.0029692465000	inf	inf	17	0.25	38.7512124688077	3.24878753119231
32.7340408109615	33.0469347455462	inf	18	0.25	8.95306525445384
21.5675172348231	inf	inf	19	0.25	35.6689206173154	6.33107938268461
12.8913953870462	31.9739810497692	inf	20	0.25	10.0260189502308
6.61419326179231	31.7401039787769	inf	21	0.25	10.2598960212231
1.65526202226923	31.2490282202231	inf	22	0.25	10.7509717797769
-2.14443724034615	30.7375129580154	inf	23	0.25	11.2624870419846
-5.04352427475385	inf	inf	24	0.25	29.0844960879231	12.9155039120769
-7.04233093893077	inf	inf	25	0.25	31.7758362909538	10.2241637090462
-8.68327626430769	33.1959243903154	8.80407560968462	26	0.25
-9.79552220343077	35.1846350621538	6.81536493784616	27	0.25
-10.5034137577154	37.3062700688538	4.69372993114616	28	0.25
-10.9010454857231	39.4918015391692	2.50819846083077	29	0.25
-11.0858232179692	40.8801775277846	1.11982247221538	30	0.25
-11.164652224000	41.4749741370308	0.52502586296923	31	0.25
-11.1983644193692	41.7342257105539	0.265774289446156	32	0.25
-11.2127532332923	41.8582575921769	0.141742407823081	33	0.25
-11.2187405268692	41.9208149574231	0.079185042576917	34	0.25
-11.2210734667462	41.9543844337308	0.045615566269234	35	0.25
-11.2218640602615	41.9731053025154	0.026894697484622	36	0.25
-11.2220147033923	41.9838367519769	0.016163248023077	37	0.25
-11.2219506011385	41.9902578604077	0.009742139592305	38	0.25
-11.2218296646923	41.9935671604846	0.006432839515384	39	0.25
-11.2217177013308	41.9959067684923	0.004093231507689	40	0.25
-11.2216348420615	41.9971149364154	0.002885063584614	41	0.25
-11.2215777542000	41.9979481636385	0.002051836361538	42	0.25
-11.2215419633000	41.9984067402462	0.001593259753847	43	0.25
-11.2215181438538	41.9987236552923	0.001276344707698	44	0.25
-11.2215049139077	41.9989170938154	0.001082906184621	45	0.25
-11.2214980887462	41.9990456298923	0.000954370107699	46	0.25
-11.2214910695769	41.9991358673615	0.000864132638455	47	0.25
-11.2214878779923	41.9991922299077	0.000807770092301	48	0.25
-11.2214864690769	41.9992133640692	0.000786635930773	49	0.25
-11.2215062259308	41.9991495290077	0.000850470992305	50	0.25
-11.2214823358692	41.9992548097077	inf	51	0.25	0.000745190292307
-11.2214845029769	41.9992723214000	inf	52	0.25	0.000727678600001




==> 6+_I_MAVG_12fm.txt <==
E	J	dmJ	dJ	a
1.4692210308	36.6360011533	5.3639988467	-5.3639988467	1.8000000000
1.3670677871	36.1012998145	5.8987001855	-5.8987001855	1.7750000000
1.1515677372	34.5413140317	7.4586859683	-7.4586859683	1.7500000000
0.9299434613	34.3950520593	7.6049479407	-7.6049479407	1.7250000000
0.7625577916	34.7180694494	7.2819305506	-7.2819305506	1.7000000000
0.4232621164	33.7693514696	8.2306485304	-8.2306485304	1.6750000000
0.0742211149	33.3414908936	8.6585091064	-8.6585091064	1.6500000000
-0.3352871983	32.7573367818	9.2426632182	-9.2426632182	1.6250000000
-0.7974999428	32.2346340854	9.7653659146	-9.7653659146	1.6000000000
-1.2414299966	31.5784656430	10.4215343570	-10.4215343570	1.5750000000
-1.6253464400	31.1146068444	10.8853931556	-10.8853931556	1.5500000000
-2.0044361144	30.4406625429	11.5593374571	-11.5593374571	1.5250000000
-2.4077103364	28.9416840158	13.0583159842	-13.0583159842	1.5000000000
-2.9000372175	28.4016420283	13.5983579717	-13.5983579717	1.4750000000
-3.5308324401	29.5451364825	12.4548635175	-12.4548635175	1.4500000000
-4.1208975937	26.9910482732	15.0089517268	-15.0089517268	1.4250000000
-4.5454020505	25.2399018571	16.7600981429	-16.7600981429	1.4000000000
-4.9308891023	24.4096343982	17.5903656018	-17.5903656018	1.3750000000
-5.2770496619	24.1709660752	17.8290339248	-17.8290339248	1.3500000000
-5.6389197396	23.8623077206	18.1376922794	-18.1376922794	1.3250000000
-6.0078904653	23.5473227615	18.4526772385	-18.4526772385	1.3000000000
-6.4024112374	23.2202215186	18.7797784814	-18.7797784814	1.2750000000
-6.8313878191	22.8162761446	19.1837238554	-19.1837238554	1.2500000000
-7.2973574374	22.3970037467	19.6029962533	-19.6029962533	1.2250000000
-7.8154616124	22.3351579772	19.6648420228	-19.6648420228	1.2000000000
-8.9529138859	22.1687146524	19.8312853476	-19.8312853476	1.1500000000
-10.3099141536	23.3497703348	18.6502296652	-18.6502296652	1.1000000000
-11.1142508117	25.2319904354	16.7680095646	-16.7680095646	1.0750000000
-11.9762451758	26.0262349962	15.9737650038	-15.9737650038	1.0500000000
-12.8450245431	26.6143496983	15.3856503017	-15.3856503017	1.0250000000
-13.6793463968	27.2751155631	14.7248844369	-14.7248844369	1.0000000000
-14.4613623222	27.9697302528	14.0302697472	-14.0302697472	0.9750000000
-15.1609625284	28.7555028965	13.2444971035	-13.2444971035	0.9500000000
-15.7534684067	29.5215290562	12.4784709438	-12.4784709438	0.9250000000
-15.7851894505	29.5765532275	12.4234467725	-12.4234467725	0.9230769231
-15.9588413232	30.6209228701	11.3790771299	-11.3790771299	0.9000000000
-16.3023761946	32.9110745556	9.0889254444	-9.0889254444	0.8750000000
-16.3045933093	34.7794265605	7.2205734395	-7.2205734395	0.8500000000
-15.9789125525	36.3194586169	5.6805413831	-5.6805413831	0.8250000000
-15.5613204923	37.1805195547	4.8194804453	-4.8194804453	0.8000000000
-14.0967440047	38.9801245920	3.0198754080	-3.0198754080	0.7500000000
-13.3716263636	39.7998519577	2.2001480423	-2.2001480423	0.7058823529
-12.2783780229	41.0479980055	0.9520019945	-0.9520019945	0.6315789474
-11.9713719132	41.4230245101	0.5769754899	-0.5769754899	0.6000000000
-11.7589076701	41.6227302115	0.3772697885	-0.3772697885	0.5714285714
-11.6129897682	41.7417098594	0.2582901406	-0.2582901406	0.5454545455
-11.5104342159	41.8186158681	0.1813841319	-0.1813841319	0.5217391304
-11.4369537692	41.8693872308	0.1306127692	-0.1306127692	0.5000000000
-11.3835992412	41.9043895824	0.0956104176	-0.0956104176	0.4800000000
-11.3444936354	41.9289257786	0.0710742214	-0.0710742214	0.4615384615
-11.3155258231	41.9464310816	0.0535689184	-0.0535689184	0.4444444444
-11.2938753098	41.9591765493	0.0408234507	-0.0408234507	0.4285714286
-11.2775574452	41.9685827606	0.0314172394	-0.0314172394	0.4137931034
-11.2651590487	41.9756347151	0.0243652849	-0.0243652849	0.4000000000
-11.2556696653	41.9808153542	0.0191846458	-0.0191846458	0.3870967742
-11.2483548199	41.9848375025	0.0151624975	-0.0151624975	0.3750000000
-11.2426815914	41.9878872703	0.0121127297	-0.0121127297	0.3636363636
-11.2382451740	41.9903273683	0.0096726317	-0.0096726317	0.3529411765
-11.2347623814	41.9921984853	0.0078015147	-0.0078015147	0.3428571429
-11.2320100205	41.9936607910	0.0063392090	-0.0063392090	0.3333333333
-11.2298232930	41.9948214080	0.0051785920	-0.0051785920	0.3243243243
-11.2280762063	42.2265128628	0.2265128628	0.2265128628	0.3157894737
-11.2266733595	41.9964855528	0.0035144472	-0.0035144472	0.3076923077
-11.2255416911	41.9970789142	0.0029210858	-0.0029210858	0.3000000000
-11.2246238599	41.9975580864	0.0024419136	-0.0024419136	0.2926829268
-11.2238769741	41.9979463962	0.0020536038	-0.0020536038	0.2857142857
-11.2232660396	41.9982678410	0.0017321590	-0.0017321590	0.2790697674
-11.2227644122	41.9985351461	0.0014648539	-0.0014648539	0.2727272727
-11.2223510742	41.9987457379	0.0012542621	-0.0012542621	0.2666666667
-11.2220095124	41.9989198228	0.0010801772	-0.0010801772	0.2608695652
-11.2217253876	41.9990705174	0.0009294826	-0.0009294826	0.2553191489
-11.2214873449	41.9991720766	0.0008279234	-0.0008279234	0.2500000000
-11.2212897714	41.9992940311	0.0007059689	-0.0007059689	0.2448979592
-11.2211313247	41.9993403373	0.0006596627	-0.0006596627	0.2400000000



==> 6+_T1_I_12fm.txt <==
a	E	dmJ	J	dJ
1.8000000	3.9612041325	inf	37.2280376538	-4.7719623462
1.7750000	4.0569120562	inf	37.4714171123	-4.5285828877
1.7500000	4.1596289964	inf	37.6325550851	-4.3674449149
1.7250000	4.2680937554	inf	37.7594764182	-4.2405235818
1.7000000	4.3818638765	inf	37.8721158607	-4.1278841393
1.6750000	4.5007974551	inf	37.9801373934	-4.0198626066
1.6500000	4.6248678211	inf	38.0908694226	-3.9091305774
1.6250000	4.7540712049	inf	38.2100627787	-3.7899372213
1.6000000	4.8883505114	inf	38.3439503024	-3.6560496976
1.5750000	5.0274835427	inf	38.5029727771	-3.4970272229
1.5500000	5.1708372869	inf	38.7041197730	-3.2958802270
1.5250000	5.3166481009	inf	38.9852409184	-3.0147590816
1.5000000	5.4591009814	inf	39.4565539861	-2.5434460139
1.4750000	5.5682367001	inf	40.6189868831	-1.3810131169
1.4630000	5.5567716095	inf	41.9909880461	-0.0090119539
1.4580000	5.5149192042	inf	42.7236209151	0.7236209151
1.4500000	5.3924055761	inf	43.5398073724	1.5398073724
1.4370000	5.2259151734	inf	41.3511788486	-0.6488211514
1.4310000	5.2135406006	inf	39.6334097102	-2.3665902898
1.4250000	5.2239869945	inf	38.4121843956	-3.5878156044
1.4000000	5.3457228932	inf	36.0710341643	-5.9289658357
1.3750000	5.5019605839	inf	34.8870909013	-7.1129090987
1.3500000	5.6681521939	inf	33.8119731537	-8.1880268463
1.3250000	5.836751809	inf	32.5712613422	-9.4287386578
1.3000000	5.9995236193	inf	30.9861638632	-11.0138361368
1.2750000	6.1414061889	inf	28.9034098545	-13.0965901455
1.2500000	6.2316471145	inf	26.3367270564	-15.6632729436
1.2330000	6.2351347852	inf	24.5670089268	-17.4329910732
1.2250000	6.2122005282	inf	23.8340483354	-18.1659516646
1.2000000	6.0024882019	inf	22.3221977733	-19.6778022267
1.1900000	5.8498544164	inf	22.0569553993	-19.9430446007
1.1800000	5.6547123097	inf	21.9351050068	-20.0648949932
1.1700000	5.4169114215	inf	21.9120599220	-20.0879400780
1.1600000	5.137382751	inf	21.9506482997	-20.0493517003
1.1500000	4.8177583749	inf	22.0244251484	-19.9755748516
1.1400000	4.4600452165	inf	22.1163008122	-19.8836991878
1.1300000	4.0663915885	inf	22.2160278209	-19.7839721791
1.1200000	3.6389444728	inf	22.3178019594	-19.6821980406
1.1100000	3.1797771802	inf	22.4186952992	-19.5813047008
1.1000000	2.6908640318	inf	22.5172508347	-19.4827491653
1.0750000	1.3261234328	inf	22.7019084966	-19.2980915034
1.0500000	-0.1482720605	inf	22.9571453612	-19.0428546388
1.0250000	-1.7499236668	inf	23.2021579156	-18.7978420844
1.0000000	-3.44581135	inf	23.4765673541	-18.5234326459
0.9750000	-5.2024571928	inf	23.8316430695	-18.1683569305
0.9500000	-6.9810747785	inf	24.3604447818	-17.6395552182
0.9250000	-8.7319492089	inf	25.2601250166	-16.7398749834
0.9230769	-8.845681	inf	25.3582080000	-16.6417920000
0.9000000	-10.3814057576	inf	26.9952377259	-15.0047622741
0.8880000	-11.1005332609	inf	28.3973903457	-13.6026096543
0.8750000	-11.796322435	inf	30.5521535779	-11.4478464221
0.8630000	-12.3241856953	inf	33.1091681237	-8.8908318763
0.8500000	-12.7455128509	inf	36.0204314623	-5.9795685377
0.8250000	-13.12475782	inf	39.5413187297	-2.4586812703
0.8000000	-13.157052	1.4277260000	40.5722740000	-1.4277260000
0.7750000	-13.0388444959	1.1728177236	40.8271822764	-1.1728177236
0.7500000	-12.8536271197	1.0798634426	40.9201365574	-1.0798634426
0.7250000	-12.6410161345	1.0021858731	40.9978141269	-1.0021858731
0.7058824	-12.474257	0.9304560000	41.0695440000	-0.9304560000
0.7000000	-12.4235980244	0.9054907638	41.0945092362	-0.9054907638
0.6666667	-12.1495411006	0.7382955202	41.2617044798	-0.7382955202
0.6315789	-11.897616	0.5350870000	41.4649130000	-0.5350870000
0.6000000	-11.710325	0.3664040000	41.6335960000	-0.3664040000
0.5714286	-11.575534	0.2473430000	41.7526570000	-0.2473430000
0.5454545	-11.478666	0.1684140000	41.8315860000	-0.1684140000
0.5217391	-11.411729	0.1191020000	41.8808980000	-0.1191020000
0.5000000	-11.362969	0.0853380000	41.9146620000	-0.0853380000
0.4800000	-11.327694	0.0622820000	41.9377180000	-0.0622820000
0.4615385	-11.301807	0.0461420000	41.9538580000	-0.0461420000
0.4444444	-11.282634	0.0346350000	41.9653650000	-0.0346350000
0.4285714	-11.26832	0.0262930000	41.9737070000	-0.0262930000
0.4137931	-11.257541	0.0201700000	41.9798300000	-0.0201700000
0.4000000	-11.249363	0.0156190000	41.9843810000	-0.0156190000
0.3870968	-11.243111	0.0121940000	41.9878060000	-0.0121940000
0.3750000	-11.238299	0.0095890000	41.9904110000	-0.0095890000
0.3636364	-11.23457	0.0075960000	41.9924040000	-0.0075960000
0.3529412	-11.231662	0.0060510000	41.9939490000	-0.0060510000
0.3428571	-11.229381	0.0048520000	41.9951480000	-0.0048520000
0.3333333	-11.22758	0.0039080000	41.9960920000	-0.0039080000
0.3243243	-11.226151	0.0031630000	41.9968370000	-0.0031630000
0.3157895	-11.22501	0.0025720000	41.9974280000	-0.0025720000
0.3076923	-11.224096	0.0020990000	41.9979010000	-0.0020990000
0.3000000	-11.223359	0.0017190000	41.9982810000	-0.0017190000
0.2926829	-11.222762	0.0014130000	41.9985870000	-0.0014130000
0.2857143	-11.222276	0.0011630000	41.9988370000	-0.0011630000
0.2790698	-11.22188	0.0009600000	41.9990400000	-0.0009600000
0.2727273	-11.221554	0.0007950000	41.9992050000	-0.0007950000
0.2666667	-11.221286	0.0006570000	41.9993430000	-0.0006570000
0.2608696	-11.221065	0.0005450000	41.9994550000	-0.0005450000
0.2553191	-11.220881	0.0004510000	41.9995490000	-0.0004510000
0.2500000	-11.220727	0.0003730000	41.9996270000	-0.0003730000
0.2448980	-11.220599	0.0003080000	41.9996920000	-0.0003080000
0.2400000	-11.220492	0.0002530000	41.9997470000	-0.0002530000




==> 6+_T1_I_150.txt <==
L	a	E	dJ	J
8	0.25	774.7451217009	inf	53.6002723859	11.6002723859
9	0.25	609.0840807278	inf	54.8340397476	12.8340397476
10	0.25	475.8903787347	inf	54.3147830358	12.3147830358
11	0.25	372.3438283724	inf	52.5308910686	10.5308910686
12	0.25	292.2562567441	inf	49.8406889976	7.8406889976
13	0.25	229.9580803964	inf	46.5995931488	4.5995931488
14	0.25	181.0397216977	inf	43.1871789538	1.1871789538
15	0.25	142.2497282731	inf	39.9272544322	2.0727455678
16	0.25	111.227586234	inf	37.0048906217	4.9951093783
17	0.25	86.2521651395	inf	34.4687371807	7.5312628193
18	0.25	66.0517662503	inf	32.3192002344	9.6807997656
19	0.25	49.9427470408	inf	inf	1.5260143875	43.5260143875
20	0.25	36.2770831973	inf	29.0245146917	12.9754853083
21	0.25	25.4451939397	inf	27.6065954894	14.3934045106
22	0.25	16.6538832495	inf	26.5309748843	15.4690251157
23	0.25	9.5518752866	inf	25.7354717146	16.2645282854
24	0.25	3.8543246111	inf	25.2295540162	16.7704459838
25	0.25	-0.6704887305	inf	25.0760582421	16.9239417579
26	0.25	-4.2097992514	16.544497847	25.455502153
27	0.25	-6.9048149623	15.1335661789	26.8664338211
28	0.25	-8.831058854	11.5483873893	30.4516126107
29	0.25	-10.002514571	5.7791292017	36.2208707983
30	0.25	-10.5749475579	1.9726700334	40.0273299666
31	0.25	-10.8479477188	0.6488531195	41.3511468805
32	0.25	-10.9934763019	0.2285218615	41.7714781385
33	0.25	-11.0781108967	0.0847552535	41.9152447465
34	0.25	-11.1297977051	0.0311337058	41.9688662942
35	0.25	-11.1622234579	0.0108404744	41.9891595256
36	0.25	-11.1828824713	0.0032529307	41.9967470693
37	0.25	-11.1961694164	0.0005074285	41.9994925715
38	0.25	-11.2047673642	0.0004924916	42.0004924916
39	0.25	-11.2103554275	0.0005548428	42.0005548428
40	0.25	-11.2139998388	0.0004641981	42.0004641981
41	0.25	-11.2163831262	0.0002408061	42.0002408061
42	0.25	-11.2179462926	0.0000844286	42.0000844286
43	0.25	-11.2189741403	0.0000662265	41.9999337735
44	0.25	-11.2196519385	0.0001680528	41.9998319472
45	0.25	-11.2201002079	0.0002481940	41.999751806
46	0.25	-11.2203975343	0.0003037356	41.9996962644
47	0.25	-11.2205954172	0.0003446772	41.9996553228
48	0.25	-11.2207274664	0.0003732647	41.9996267353
49	0.25	-11.2208159148	0.0003932039	41.9996067961
50	0.25	-11.2208753859	0.0004082205	41.9995917795
51	0.25	-11.220915439	inf	41.9995821911	0.0004178089
52	0.25	-11.2209425478	inf	41.9995744094	0.0004255906




==> 6+_T2_I_1_12fm.txt <==
a	E	dmJ	J	dJ
1.8000000	3.426567105	inf	39.5318852498	-2.4681147502
1.7750000	3.5065141616	inf	38.7544418506	-3.2455581494
1.7500000	3.5877445857	inf	37.8187372160	-4.181262784
1.7250000	3.6680809954	inf	36.5827526973	-5.4172473027
1.7000000	3.7427644937	inf	34.7644700062	-7.2355299938
1.6750000	3.7994326811	inf	31.7643020709	-10.2356979291
1.6500000	3.8008405343	inf	26.6227926361	-15.3772073639
1.6330000	3.7246732794	inf	21.2165323779	-20.7834676221
1.6250000	3.6511023359	inf	20.7872271639	-21.2127728361
1.6000000	3.2899304081	inf	18.5444053812	-23.4555946188
1.5750000	3.0020253878	inf	17.3773108258	-24.6226891742
1.5500000	2.9871048203	inf	17.4100367126	-24.5899632874
1.5250000	3.0244930366	inf	17.6576019430	-24.342398057
1.5000000	3.0591026793	inf	18.0877675459	-23.9122324541
1.4750000	3.0551784767	inf	19.2357486068	-22.7642513932
1.4650000	3.0246847061	inf	20.2609209009	-21.7390790991
1.4600000	2.998190819	inf	20.9721607238	-21.0278392762
1.4550000	2.9623530587	inf	21.7929038197	-20.2070961803
1.4500000	2.9169038096	inf	22.6141516976	-19.3858483024
1.43500000	2.7566423672	inf	22.7288838268	-19.2711161732
1.4300000	2.7152070669	inf	21.6328707726	-20.3671292274
1.4250000	2.6856754785	inf	20.3695966237	-21.6304033763
1.4200000	2.6666902243	inf	19.2119521820	-22.788047818
1.4150000	2.6557420781	inf	18.2530769491	-23.7469230509
1.4100000	2.6505283011	inf	17.4852791526	-24.5147208474
1.4000000	2.6509158912	inf	16.3709672495	-25.6290327505
1.3880000	2.6616305431	inf	15.4674664832	-26.5325335168
1.3750000	2.6784396215	inf	14.7428726156	-27.2571273844
1.3500000	2.7093573069	inf	13.5863368794	-28.4136631206
1.3250000	2.7107012494	inf	12.4336595681	-29.5663404319
1.3000000	2.6138938982	inf	11.6728010101	-30.3271989899
1.2750000	2.2834393626	inf	12.8186551662	-29.1813448338
1.2600000	1.93342972	inf	14.2235529940	-27.776447006
1.2500000	1.6405966418	inf	15.1632014580	-26.836798542
1.2400000	1.3059309257	inf	16.0280801628	-25.9719198372
1.2300000	0.9343330052	inf	16.8028717422	-25.1971282578
1.2250000	0.7360683419	inf	17.1572757212	-24.8427242788
1.2200000	0.5301544378	inf	17.4912402055	-24.5087597945
1.2100000	0.0971477977	inf	18.1033562678	-23.8966437322
1.2000000	-0.3614565711	inf	18.6502278507	-23.3497721493
1.1750000	-1.6022502569	inf	19.7938690690	-22.206130931
1.1500000	-2.9494226858	inf	20.7059101566	-21.2940898434
1.1250000	-4.3720118473	inf	21.4632688734	-20.5367311266
1.1000000	-5.8410204093	inf	22.1221768849	-19.8778231151
1.0909091	-6.3465397207	inf	22.5519232655	-19.4480767345
1.0750000	-7.3275029755	inf	22.7299993142	-19.2700006858
1.0500000	-8.7995677723	inf	23.3516196395	-18.6483803605
1.0250000	-10.2233762713	inf	24.0599513937	-17.9400486063
1.0000000	-11.5595452349	inf	24.9679918557	-17.0320081443
0.9750000	-12.7612162573	inf	26.2212054927	-15.7787945073
0.9500000	-13.7728609949	inf	27.9078298890	-14.092170111
0.9250000	-14.5394995774	inf	29.8044476718	-12.1955523282
0.9230769	-14.5856252034	inf	29.9434640821	-12.0565359179
0.9000000	-15.0368581013	inf	31.3256378579	-10.6743621421
0.8750000	-15.2932997257	inf	32.1759765184	-9.8240234816
0.8500000	-15.3619243537	inf	32.6417757027	-9.3582242973
0.8250000	-15.2816849217	inf	33.1578313176	-8.8421686824
0.8000000	-15.0654447834	7.9200656986	34.0799343014	-7.9200656986
0.7750000	-14.7076105904	6.3817219866	35.6182780134	-6.3817219866
0.7500000	-14.2150879247	4.4288041097	37.5711958903	-4.4288041097
0.7250000	-13.6965582783	2.7411093296	39.2588906704	-2.7411093296
0.7058824	-13.4551501636	2.1807218392	39.8192781608	-2.1807218392
0.7000000	-13.0125986698	1.4814727049	40.5185272951	-1.4814727049
0.6666667	-13.0324747833	1.7710434136	40.2289565864	-1.7710434136
0.6315789	-12.6088760607	1.2657063770	40.7342936230	-1.265706377
0.6000000	-12.2467748992	0.8328068621	41.1671931379	-0.8328068621
0.5714286	-11.9621740102	0.5456274374	41.4543725626	-0.5456274374
0.5454545	-11.7560027108	0.3640542683	41.6359457317	-0.364054268300002
0.5217391	-11.6184924497	0.2560160923	41.7439839077	-0.256016092300001
0.5000000	-11.516925	0.1832030000	41.8167970000	-0.183202999999999
0.4800000	-11.443852	0.1337270000	41.8662730000	-0.133727
0.4615385	-11.390326	0.0992820000	41.9007180000	-0.099282000000002
0.4444444	-11.3477805434	0.0728869253	41.9271130747	-0.072886925299997
0.4285714	-11.3190032904	0.0557410170	41.9442589830	-0.055741017000003
0.4137931	-11.2933294128	0.0405813447	41.9594186553	-0.040581344700001
0.4000000	-11.2804253004	0.0333877073	41.9666122927	-0.033387707300001
0.3870968	-11.2477055854	0.0141117052	41.9858882948	-0.014111705200001
0.3750000	-11.2580928603	0.0209317817	41.9790682183	-0.0209317817
0.3636364	-11.2492392431	0.0161088619	41.9838911381	-0.016108861900001
0.3529412	-11.2443283201	0.0133465506	41.9866534494	-0.013346550599998
0.3428571	-11.2376282988	0.0095485712	41.9904514288	-0.0095485712
0.3333333	-11.2324828245	0.0066723597	41.9933276403	-0.006672359699998
0.3243243	-11.2293893205	0.0049558927	41.9950441073	-0.004955892699996
0.3157895	-11.2263278077	0.0031531142	41.9968468858	-0.003153114200003
0.3076923	-11.2252675542	0.0026341580	41.9973658420	-0.002634157999999
0.3000000	-11.2249976296	0.0026238094	41.9973761906	-0.002623809399999
0.2926829	-11.2240117388	0.0020755081	41.9979244919	-0.002075508099999
0.2857143	-11.2243405784	0.0025726426	41.9974273574	-0.002572642600001
0.2787456	-11.2235463765	0.0021343235	41.9978656765	-0.002134323500002
0.2717770	-11.2228299392	0.0017689120	41.9982310880	-0.001768912000003
0.2648084	-11.2221519456	0.0013392486	41.9986607514	-0.001339248599997
0.2578397	-11.2218450371	0.0012712591	41.9987287409	-0.001271259100001
0.2553191	-11.22139	0.0010130820	41.9989869180	-0.001013082
0.2500000	-11.221374	0.0007439860	41.9992560140	-0.000743986000003
0.2448980	-11.221022	0.0007738530	41.9992261470	-0.000773852999998
0.2400000	-11.221072	0.0007801700	41.9992198300	-0.000780169999999






==> 6+_T2_I_1_150.txt <==
L	a	E	dJ	J
8	0.25	643.4553999168	inf	48.1479858828	6.1479858828
9	0.25	476.6836740056	inf	47.7531032507	5.7531032507
10	0.25	357.3164529379	inf	46.5855102999	4.5855102999
11	0.25	269.8912919571	inf	44.979132735	2.979132735
12	0.25	204.5457881133	inf	43.0074323675	1.0074323675
13	0.25	154.863788347	inf	40.858442434	1.141557566
14	0.25	116.57158464	inf	38.7923742252	3.2076257748
15	0.25	86.7663643409	inf	37.0310508451	4.9689491549
16	0.25	63.4378624224	inf	35.6707218335	6.3292781665
17	0.25	45.1556069436	inf	34.6766801264	7.3233198736
18	0.25	30.8639848521	inf	33.9451096736	8.0548903264
19	0.25	19.7533025537	inf	33.3605289787	8.6394710213
20	0.25	11.1818224847	inf	32.8260996991	9.1739003009
21	0.25	4.6293211093	inf	32.2731335465	9.7268664535
22	0.25	-0.3308079307	inf	31.6580388927	10.3419611073
23	0.25	-4.0484867017	inf	30.996529979	11.003470021
24	0.25	-6.805820135	inf	30.4329086122	11.5670913878
25	0.25	-8.8140768637	inf	30.5623449032	11.4376550968
26	0.25	-10.1877528997	9.2135252647	32.7864747353
27	0.25	-10.9637684316	5.100015757	36.899984243
28	0.25	-11.2988376187	2.5505949137	39.4494050863
29	0.25	-11.4091600165	1.3200273038	40.6799726962
30	0.25	-11.4185690453	0.7012761922	41.2987238078
31	0.25	-11.3883307307	0.3791139025	41.6208860975
32	0.25	-11.3484913873	0.2047469472	41.7952530528
33	0.25	-11.3123050044	0.1168524851	41.8831475149
34	0.25	-11.283365445	0.0685188270	41.931481173
35	0.25	-11.248798942	0.0471661560	41.952833844
36	0.25	-11.246358063	0.0206037460	41.979396254
37	0.25	-11.237288484	0.0130086230	41.986991377
38	0.25	-11.2285415674	0.0073999987	41.9926000013
39	0.25	-11.2216309274	0.0073736987	41.9926263013
40	0.25	-11.2239812995	0.0032678999	41.9967321001
41	0.25	-11.2171201814	0.0027885850	41.997211415
42	0.25	-11.2132122974	0.0009810310	41.999018969
43	0.25	-11.2192710098	0.0007476329	41.9992523671
44	0.25	-11.2215646507	0.0010216256	41.9989783744
45	0.25	-11.2205852962	0.0006901779	41.9993098221
46	0.25	-11.221340874	0.0007507514	41.9992492486
47	0.25	-11.2210528625	0.0006557462	41.9993442538
48	0.25	-11.2212592962	0.0006407690	41.999359231
49	0.25	-11.2214340488	0.0008943077	41.9991056923
50	0.25	-11.2216906695	0.0013733341	41.9986266659
51	0.25	-11.2216146399	inf	41.9991376024	0.0008623976
52	1.25	-11.2217918286	inf	41.9990500191	0.0009499809




==> 6+_T2_I_2_12fm.txt <==
a	E	dmJ	J	dJ
1.8000000	3.9079433733	inf	37.7555131550	-4.244486845
1.7750000	4.0071033813	inf	37.8689052972	-4.1310947028
1.7500000	4.1084271648	inf	38.0402281525	-3.9597718475
1.7250000	4.2103110943	inf	38.3227797714	-3.6772202286
1.7000000	4.3085188274	inf	38.8483482939	-3.1516517061
1.6750000	4.3907362522	inf	39.9824573123	-2.0175426877
1.6500000	4.4264792	inf	40.5254406932	-1.4745593068
1.6250000	4.4202500423	inf	41.7348580737	-0.265141926299997
1.6000000	4.4394424152	inf	40.7334881122	-1.2665118878
1.5750000	4.5061331336	inf	38.8327504980	-3.167249502
1.5500000	4.5937245791	inf	36.7911389843	-5.2088610157
1.5250000	4.6760059295	inf	33.8700209350	-8.129979065
1.5000000	4.6733528058	inf	29.8991872564	-12.1008127436
1.4900000	4.5992305504	inf	26.6640962128	-15.3359037872
1.4780000	4.4251178444	inf	25.2189382933	-16.7810617067
1.4750000	4.3699427406	inf	25.1623717614	-16.8376282386
1.4710000	4.2917406299	inf	25.1421575229	-16.8578424771
1.4640000	4.1483267458	inf	25.0407743701	-16.9592256299
1.4570000	4.0073022876	inf	24.6110499617	-17.3889500383
1.4500000	3.8811445279	inf	23.7424589241	-18.2575410759
1.4330000	3.6817225463	inf	20.9373364476	-21.0626635524
1.4250000	3.6366659468	inf	19.9910039118	-22.0089960882
1.4000000	3.5926119087	inf	18.7487850624	-23.2512149376
1.3750000	3.5945142129	inf	18.6301964710	-23.369803529
1.3500000	3.5873300775	inf	19.0106146428	-22.9893853572
1.3250000	3.5412812188	inf	19.8623169536	-22.1376830464
1.3000000	3.451232482	inf	20.8065309700	-21.19346903
1.2880000	3.4085121608	inf	20.8125961642	-21.1874038358
1.2750000	3.3779458516	inf	20.3116001278	-21.6883998722
1.2600000	3.367702409	inf	19.4001821409	-22.5998178591
1.2500000	3.3732415461	inf	18.7848376686	-23.2151623314
1.2250000	3.4131606419	inf	17.4931858010	-24.506814199
1.2200000	3.4237063397	inf	17.2754460037	-24.7245539963
1.2000000	3.4683928617	inf	16.4932607683	-25.5067392317
1.1750000	3.5171069	inf	15.6316553406	-26.3683446594
1.1500000	3.5279200379	inf	14.9119271830	-27.088072817
1.1330000	3.4768763382	inf	14.8234671278	-27.1765328722
1.1250000	3.4196922483	inf	15.1331532887	-26.8668467113
1.1000000	2.9828366629	inf	18.9064853008	-23.0935146992
1.0920000	2.7375569966	inf	20.6966976613	-21.3033023387
1.0850000	2.4823914396	inf	22.1794890095	-19.8205109905
1.0750000	2.0614381151	inf	23.9977131536	-18.0022868464
1.0730000	1.9703108458	inf	24.3148688267	-17.6851311733
1.0660000	1.6356045831	inf	25.3112205209	-16.6887794791
1.0590000	1.2791200613	inf	26.1506354608	-15.8493645392
1.0520000	0.9039334057	inf	26.8613377012	-15.1386622988
1.0500000	0.7936688845	inf	27.0444788264	-14.9555211736
1.0420000	0.3405032344	inf	26.5035025770	-15.496497423
1.0330000	-0.1899317595	inf	27.0909833473	-14.9090166527
1.0250000	-0.6769493252	inf	27.5438230343	-14.4561769657
1.0000000	-2.2701714987	inf	28.7025934526	-13.2974065474
0.9750000	-3.9308601881	inf	29.6840572992	-12.3159427008
0.9500000	-5.610517603	inf	30.6483695610	-11.351630439
0.9250000	-7.2595651441	inf	31.6864979107	-10.3135020893
0.9230769	-7.3657640821	inf	33.3412389036	-8.6587610964
0.9000000	-8.8258991929	inf	34.4343697052	-7.5656302948
0.8750000	-10.2460997119	inf	35.7816100505	-6.2183899495
0.8500000	-11.4611198237	inf	37.1618790650	-4.838120935
0.8250000	-12.416159962	inf	38.4045251644	-3.5954748356
0.8000000	-13.0768812822	2.6810884554	39.3189115446	-2.6810884554
0.7750000	-13.448957599	2.1799156739	39.8200843261	-2.1799156739
0.7500000	-13.5646128535	2.0073807746	39.9926192254	-2.0073807746
0.7250000	-13.442043707	1.9706881614	40.0293118386	-1.9706881614
0.7058824	-13.1247290785	1.6349573442	40.3650426558	-1.6349573442
0.7000000	-13.0125986698	1.4814727049	40.5185272951	-1.4814727049
0.6666667	-12.4583279427	0.8493182299	41.1506817701	-0.8493182299
0.6315789	-12.0552003719	0.5163195992	41.4836804008	-0.516319599200003
0.6000000	-11.8088594726	0.3454844770	41.6545155230	-0.345484476999999
0.5714286	-11.6407668935	0.2376959793	41.7623040207	-0.2376959793
0.5454545	-11.5274402847	0.1689073409	41.8310926591	-0.168907340899999
0.5217391	-11.4462068191	0.1218498127	41.8781501873	-0.121849812699999
0.5000000	-11.388642	0.0894560000	41.9105440000	-0.089455999999999
0.4800000	-11.346996	0.0666440000	41.9333560000	-0.066643999999997
0.4615385	-11.316396	0.0501280000	41.9498720000	-0.050128000000001
0.4444444	-11.2966481062	0.0399383450	41.9600616550	-0.039938345000003
0.4285714	-11.2789001213	0.0304219949	41.9695780051	-0.030421994900003
0.4137931	-11.2695134861	0.0259043364	41.9740956636	-0.025904336400004
0.4000000	-11.2557880533	0.0183392842	41.9816607158	-0.018339284200003
0.3870968	-11.2681284135	0.0264852748	41.9735147252	-0.026485274800002
0.3750000	-11.2420335125	0.0111709739	41.9888290261	-0.011170973900001
0.3636364	-11.2387116007	0.0095857337	41.9904142663	-0.0095857337
0.3529412	-11.2340896847	0.0070940359	41.9929059641	-0.007094035900003
0.3428571	-11.2333116669	0.0069216368	41.9930783632	-0.006921636800001
0.3333333	-11.2325477102	0.0066716746	41.9933283254	-0.0066716746
0.3243243	-11.2309468784	0.0059176826	41.9940823174	-0.0059176826
0.3157895	-11.230257239	0.0057421709	41.9942578291	-0.0057421709
0.3076923	-11.2283037061	0.0046989546	41.9953010454	-0.004698954600002
0.3000000	-11.2261434942	0.0034429405	41.9965570595	-0.003442940500001
0.2926829	-11.2251600404	0.0029626514	41.9970373486	-0.002962651399997
0.2857143	-11.2232271018	0.0016316994	41.9983683006	-0.001631699400001
0.2787456	-11.2227092912	0.0013851157	41.9986148843	-0.001385115700003
0.2717770	-11.2223493231	0.0011817606	41.9988182394	-0.001181760599998
0.2648084	-11.2221391694	0.0011550394	41.9988449606	-0.001155039399997
0.2578397	-11.2217120383	0.0008416125	41.9991583875	-0.000841612499997
0.2553191	-11.22156	0.0008054430	41.9991945570	-0.000805442999997
0.2500000	-11.221061	0.0008875540	41.9991124460	-0.000887554000002
0.2448980	-11.220991	0.0005679670	41.9994320330	-0.000567967000002
0.2400000	-11.220614	0.0005423730	41.9994576270	-0.000542373000002







==> 6+_T2_I_2_150.txt <==
L	a	E	dJ	J
8	0.25	774.7550519325	inf	52.2094393473	10.2094393473
9	0.25	609.0930722416	inf	53.1132892009	11.1132892009
10	0.25	475.897176883	inf	52.4114231801	10.4114231801
11	0.25	372.3466595734	inf	50.5518303191	8.5518303191
12	0.25	292.2535036395	inf	47.8604260041	5.8604260041
13	0.25	229.9490521896	inf	44.6732770802	2.6732770802
14	0.25	181.0256885535	inf	41.3615400566	0.6384599434
15	0.25	142.2359095848	inf	38.253609744	3.7463902560
16	0.25	111.2316092882	inf	35.6152845176	6.3847154824
17	0.25	86.8097251091	inf	inf	11.4956985198	53.4956985198
18	0.25	66.0049940715	inf	31.6165135636	10.3834864364
19	0.25	48.7889878919	inf	inf	10.0026409186	31.9973590814
20	0.25	35.2925655921	inf	28.875666973	13.1243330270
21	0.25	25.5225771793	inf	27.8559816887	14.1440183113
22	0.25	16.7974862669	inf	27.3748511745	14.6251488255
23	0.25	9.7755818432	inf	27.4042741808	14.5957258192
24	0.25	4.1805681514	inf	28.0508064474	13.9491935526
25	0.25	-0.2076293028	inf	29.439621741	12.5603782590
26	0.25	-3.566213181	10.3971446556	31.6028553444
27	0.25	-6.0468203317	7.6628146894	34.3371853106
28	0.25	-7.7987025257	4.9268150639	37.0731849361
29	0.25	-8.9835934519	2.7645527637	39.2354472363
30	0.25	-9.762339884	1.4349739146	40.5650260854
31	0.25	-10.2684712939	0.7108573346	41.2891426654
32	0.25	-10.5974290503	0.3441712913	41.6558287087
33	0.25	-10.8119207685	0.1561173034	41.8438826966
34	0.25	-10.952814527	0.0717529600	41.92824704
35	0.25	-11.058840461	0.0268415410	41.973158459
36	0.25	-11.10754934	0.0184767530	41.981523247
37	0.25	-11.146839411	0.0089774680	41.991022532
38	0.25	-11.1754676056	0.0047472997	41.9952527003
39	0.25	-11.195505479	0.0007713290	41.999228671
40	0.25	-11.2018384251	0.0016417963	41.9983582037
41	0.25	-11.2144670684	0.0007231747	41.9992768253
42	0.25	-11.2222121084	0.0016585509	41.9983414491
43	0.25	-11.218710888	0.0014769423	41.9985230577
44	0.25	-11.2181168013	0.0008905294	41.9991094706
45	0.25	-11.2202378999	0.0010641773	41.9989358227
46	0.25	-11.2202474428	0.0009215047	41.9990784953
47	0.25	-11.2210403051	0.0009121736	41.9990878264
48	0.25	-11.2211779005	0.0009175840	41.999082416
49	0.25	-11.2212393089	0.0006506646	41.9993493354
50	0.25	-11.2212268956	0.0005734014	41.9994265986
51	0.25	-11.2213186975	inf	41.9993554865	0.0006445135
52	0.25	-11.2212144581	inf	41.9994452012	0.0005547988




==> 8Be_A1_BE_075.txt <==
L	BEexp	        BEth
4	10.5058395507392	56.4988217554392
5	38.7306402105392	56.4988217554392
6	53.1300411634392	56.4988217554392
7	58.9073214525392	56.4988217554392
8	60.6997007821392	56.4988217554392
9	60.8830957702392	56.4988217554392
10	60.4630715558392	56.4988217554392
11	59.8672136180392	56.4988217554392
12	59.2986855516392	56.4988217554392
13	58.8378592876392	56.4988217554392
14	58.4948616762392	56.4988217554392
15	58.2498241700392	56.4988217554392
16	58.0779101298392	56.4988217554392
17	57.9576523904392	56.4988217554392
18	57.8736027079392	56.4988217554392
19	57.8145302689392	56.4988217554392
20	57.7730834794392	56.4988217554392
21	57.7437679778392	56.4988217554392
22	57.7231832437392	56.4988217554392
23	57.7085255354392	56.4988217554392
24	57.6982603479392	56.4988217554392
25	57.6908722594392	56.4988217554392
26	57.6857362186392	56.4988217554392
27	57.6819686876392	56.4988217554392
28	57.6793939926392	56.4988217554392
29	57.6774400144392	56.4988217554392
30	57.6761530004392	56.4988217554392
31	57.6751145332392	56.4988217554392
32	57.6744806335392	56.4988217554392
33	57.6739086884392	56.4988217554392
34	57.6736092763392	56.4988217554392
35	57.6732774282392	56.4988217554392
36	57.6731510336392	56.4988217554392
37	57.6729439763392	56.4988217554392
38	57.6729079456392	56.4988217554392
39	57.6727663606392	56.4988217554392
40	57.6727779578392	56.4988217554392



     


